Beyond Diagonal RIS-Aided Networks: Performance Analysis and Sectorization Tradeoff

Reconfigurable intelligent surfaces (RISs) have emerged as a spectrum- and energy-efficient technology to enhance the coverage of wireless communications within the upcoming 6G networks. Recently, novel extensions of this technology, referred to as multi-sector beyond diagonal RIS (BD-RIS), have been proposed, where the configurable elements are divided into $L$ sectors $(L \geq 2)$ and arranged as a polygon prism, with each sector covering $1/L$ space. This paper presents a performance analysis of a multi-user communication system assisted by a multi-sector BD-RIS operating in time-switching (TS) mode. Specifically, we derive closed-form expressions for the moment-generating function (MGF), probability density function (PDF), and cumulative density function (CDF) of the signal-to-noise ratio (SNR) per user. Furthermore, closed-form expressions for the outage probability, achievable spectral and energy efficiency, symbol error probability, and diversity order for the proposed system model are derived. Moreover, a comparison is performed with the simultaneously transmitting and reflecting (STAR)-RISs, a special case of multi-sector BD-RIS with two sectors. Our analysis shows that for a fixed number of elements, increasing the sectors improves outage performance at the expense of reduced diversity order compared to STAR-RIS. This trade-off is influenced by the Rician factors of the cascaded channel and the number of configurable elements per sector. However, this superiority in slope is observed at outage probability values below $10^{-5}$, which remains below practical operating ranges of communication systems. Additionally, simulations are provided to validate the accuracy of our theoretical analyses showing a notable $182\%$ increase in spectral efficiency and a $238\%$ increase in energy efficiency when transitioning from a 2-sector to a 6-sector configuration.

==> Energy_eff/EE.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
-10	0.02990495691824121	0.07483648743884985	0.15404053551470004	0.2738124208064141	0.4392606446829483	0.029858110011605963	0.07469946273727816	0.15359242385319205	0.2739329484020286	0.43995536467616553
-9	0.03762302001464984	0.09411939078908367	0.19366024510864505	0.34409866554804797	0.551772947286331	0.037663067194183344	0.0943749203386909	0.1945740571796921	0.3444177017686077	0.5509909814211138
-8	0.04732486055463308	0.11834032770983094	0.2433843876990376	0.4322297313961836	0.6927099187885417	0.047334973576287284	0.11831715988000321	0.24332672253159815	0.4326336099668068	0.6956649851174697
-7	0.059515624158745666	0.1487461017626473	0.30574015790251946	0.5426221025887026	0.8690253575147617	0.059471372888286	0.14846304859735615	0.30606111121074925	0.5411558835869105	0.8718925716099319
-6	0.07482632598887914	0.18688802809581181	0.38385801582808526	0.6807195278797493	1.0892436908180834	0.07482619949237955	0.186848123723048	0.38320414053725105	0.6806941902340211	1.087796218825902
-5	0.0940436088836466	0.2346903301812037	0.48159900700777525	0.8531939493909526	1.3637395482581862	0.09419166023349923	0.23488321937325699	0.4826835180384215	0.8509100040180624	1.3640951710154094
-4	0.11814559710783207	0.2945303926967455	0.6036991251661902	1.068163239184721	1.7050223675764675	0.1181166375376622	0.2941604344868634	0.600951977212075	1.065927508656225	1.708275304993611
-3	0.14834452868867867	0.36933076554978905	0.7559267406219049	1.3354121623160007	2.1279944094755834	0.14818663412605576	0.36920794174318544	0.7534578366447016	1.3352194716091432	2.129269194116272
-2	0.18613654682477376	0.4626611657447005	0.9452440403223638	1.6665914116398484	2.6501288659073112	0.18626859899573078	0.4623255586742818	0.9441736687296942	1.665225127254127	2.644051339071552
-1	0.23335841163684642	0.5788459182246756	1.1799554394013128	2.0753523884181093	3.291484335954659	0.2326111453414025	0.5779691251805791	1.1810930081876432	2.0731066073577167	3.2870077943608838
0	0.29224977470410707	0.7230677794712529	1.4698139945838407	2.5773513463358704	4.074432293144922	0.29228084427544054	0.7253315998696147	1.4699187973788317	2.58277376900099	4.083782299539912
1	0.3655177850420983	0.9014522463583429	1.8260400036484248	3.1900251878731347	5.0229276886393555	0.36562243938041256	0.9019354924137016	1.825051828790139	3.1971933602359917	5.022323956734182
2	0.45639783262637973	1.1211065924328674	2.2611838032267646	3.9320045697988273	6.161107846477647	0.45586404092989985	1.121735805595058	2.268121242241822	3.925925986636904	6.1555288262936045
3	0.5686997910684686	1.3900745467693167	2.7887384215694357	4.821994761414551	7.510979605338982	0.5690296587332426	1.3913096307649628	2.7984088613075997	4.828633003845402	7.525953873113001
4	0.7068228169865192	1.7171510365475326	3.422381558329811	5.876935661754095	9.088981486394635	0.7066751414390517	1.7149595040951473	3.419178514925617	5.87983353747822	9.090548352484044
5	0.8757134193200916	2.111483719924372	4.174710255578484	7.109275513744751	10.901333206436245	0.8764404844861201	2.1153119816804082	4.158616778027567	7.113448833738577	10.849660726819929
6	1.0807315012952894	2.581874152598861	5.055343476343613	8.52329574283888	12.938360879446373	1.0787359402887176	2.577268903637578	5.061724945882866	8.547668567292883	12.98537568077567
7	1.3273789324192695	3.135691039197167	6.06833416446309	10.110648396074836	15.16844219215332	1.3253055369588747	3.141190098606721	6.049474617577913	10.112478292581946	15.115828412439184
8	1.6208384667799804	3.777336467513133	7.208983703824344	11.845635349070408	17.532809741795262	1.6220750021947035	3.789844530403538	7.1943971899997265	11.829860454788957	17.510621268778845
9	1.9652739222590185	4.506282767333947	8.460407293813512	13.681232763990124	19.943012736125816	1.969972579827525	4.511965289949649	8.463050517059456	13.668092230569128	19.946730609715377
10	2.362865084594167	5.314839099347279	9.790538249194206	15.547302559080775	22.28305099416577	2.3624757114997164	5.310550306566987	9.773299853525446	15.547222176405706	22.19968806192432
11	2.812603972143438	6.186011091983292	11.150588229988239	17.35257381367733	24.417685304302736	2.8077957925051686	6.189185937675459	11.110010896227402	17.342545499565038	24.42826732848026
12	3.3089703672887207	7.092041742466463	12.476116556946169	18.991519967304104	26.2069899767974	3.3020275786359723	7.099247581437102	12.480340240404608	19.02118300599856	26.13246791715349
13	3.840727793977467	7.9943695494407185	13.691583587724475	20.356057433976154	27.525097686722106	3.8477645287759143	7.991815110346015	13.654286717553205	20.431558137910987	27.508455508892617
14	4.390204716024055	8.845671593486998	14.718446206963785	21.35029055969939	28.279102719897615	4.396563044231185	8.811995267283121	14.694354226558078	21.345355438601437	28.35861173429262
15	4.933487093617461	9.594262715816773	15.485642707978865	21.905016177377433	28.42329382512034	4.9350761009936095	9.584320693108292	15.51174761429079	21.91454646941546	28.43384472483932
16	5.441869663554589	10.190418756129032	15.94018490394426	21.98822002304896	27.964929340659086	5.44738145695118	10.168237348610173	15.951152389025367	22.00277768125403	27.931859754299726
17	5.884645793493692	10.593411191171691	16.055140533818417	21.60878852498029	26.96034233821183	5.883205120158621	10.566758465951757	16.027263400184406	21.596580523154564	26.897202754772085
18	6.232898041923646	10.777558835295908	15.832905205063163	20.812773321324777	25.503105720942404	6.226378101754749	10.760068346581884	15.811443687464923	20.810677093609595	25.469412452771472
19	6.463533978875967	10.735729299643278	15.303126031234182	19.67379867997261	23.707986726096046	6.46151318723146	10.737968574830846	15.252596179850574	19.664860766864546	23.678098568103405
20	6.562601731632175	10.479470587728063	14.516266962646496	18.280601857616244	21.69480818849914	6.570571281179651	10.480284075843134	14.496666996989752	18.248555014973096	21.68780659825537
21	6.52705770646252	10.035989898903118	13.53487509960721	16.724826190711052	19.57533472602574	6.526551770541384	10.030794365542498	13.553640639432581	16.708358091099353	19.541265892304477
22	6.364612328808008	9.443050595540432	12.424783054986623	15.091314006629801	17.44468329299675	6.35295564825428	9.432100089026012	12.420258521349899	15.093237298798813	17.423529070238818
23	6.091847813977592	8.74320814765091	11.247920989404783	13.451892078599373	15.37727916281063	6.082233461529731	8.736013727199817	11.245075049775833	13.426337620563995	15.379393082183473
24	5.731238797975488	7.978631186927124	10.05754044426656	11.862560145991026	13.426451527514882	5.727302043366019	7.971583635521572	10.05292786902458	11.840301276373573	13.427020520303852
25	5.307863467646314	7.187267250428149	8.895869950398282	10.36334973850629	11.626427049447035	5.309581935180412	7.181299335271829	8.887421041494354	10.361840488920697	11.607897386034333
26	4.846477334546946	6.40058188573628	7.793735045925378	8.979912910183472	9.995561538649508	4.842150974344944	6.397104086151856	7.7871345706173765	8.973466714841432	9.987587832582589
27	4.36935226123451	5.642706222121724	6.77149594489851	7.7259860236072155	8.539932760796782	4.364831441037425	5.633079225636125	6.768424268075244	7.721564077835362	8.53206252714157
28	3.894997850980964	4.930628829265056	5.840692781183391	6.606092341059818	7.256737234079177	3.8926559088123804	4.930551743028022	5.838375309105813	6.600655361651481	7.264221680517797
29	3.4376720735446398	4.275030758059251	5.00593012495485	5.618083632024977	6.137202575329507	3.4354097094554286	4.272812027428166	5.000843535355988	5.61048894790261	6.129954887675934
30	3.0074808290703263	3.681422592660197	4.266695905790266	4.755315924444874	5.168915859246856	3.003600691557063	3.6812311714145545	4.26593649781325	4.751016185192183	5.163922043064166
31	2.6108451748720656	3.1513392308673134	3.618949615085823	4.0083902388551715	4.337582621486259	2.6116422060114592	3.149666008233267	3.6122690129768253	4.00685192211395	4.328661108839137
32	2.2511461725834447	2.6834431820869	3.056415117735851	3.3664707679578756	3.6282887965062045	2.2515357357950294	2.6827129412602795	3.0561953034289173	3.3640081680387843	3.6279033347657905
33	1.9294093166374835	2.2744623846536247	2.5715760872237454	2.818234107440823	3.026358545481349	1.9280771603903277	2.2748124428936434	2.5707164759247667	2.8175188008518575	3.025018982792285
34	1.644942480769579	1.9199398784767547	2.1564054876288967	2.3525178759749985	2.5179003349545432	1.6453943810731344	1.91911535765337	2.1541731562129574	2.352661184302074	2.5149547851344938
35	1.3958831921046329	1.6148032475913767	1.80287419984901	1.9587366025347228	2.0901226491921077	1.3959850498889343	1.6139143525738844	1.8006621602762611	1.957275083010305	2.0871515296012655
36	1.1796402107119182	1.3537770694126088	1.5032857650458644	1.6271248385351316	1.731486049837188	1.17952406698567	1.3532604499528211	1.5016843937257804	1.6273024177280988	1.7318765772266744
37	0.9932322194122496	1.1316670078961089	1.2504799516236564	1.348856836834361	1.4317436077469838	0.9932404888763292	1.1315291792779887	1.249511716695877	1.349019334807241	1.431136864873867
38	0.8335357208854557	0.9435438456762035	1.0379410479937705	1.1160814617455561	1.1819087544282745	0.8334095275098682	0.9433601552261858	1.0371587228670285	1.1159257714104074	1.181079565466433
39	0.6974578433512777	0.7848525452821759	0.8598395156339488	0.9219015102449353	0.9741789304662671	0.6972140178383722	0.7846950769290726	0.8594813782227366	0.9212440957332882	0.9737226561780978
40	0.5820499697725009	0.6514671555815548	0.7110289591030962	0.7603187817612854	0.8018350441685527	0.5817558234938716	0.6512055138006003	0.7107065156804362	0.7606907119753918	0.8019449208551348
41	0.48457655387465626	0.5397080470303891	0.5870147145008703	0.6261600481990953	0.6591304220333403	0.4842274971611594	0.5395727833017915	0.5864568469973562	0.6255190449649769	0.6586711686898272
42	0.4025512095106838	0.4463340665858589	0.4839058126357741	0.5149943630796241	0.5411782712121791	0.4024896257362759	0.44613365255675874	0.48363870880389764	0.5150291989390309	0.5412730685778954
43	0.33374976315178156	0.36851894117851175	0.3983585536403479	0.42304865563401267	0.44384332421470735	0.3335439028104434	0.36854246445279465	0.39829744439831105	0.4229556076569175	0.4436647666780428
44	0.2762077554724592	0.3038186492514369	0.3275172821779999	0.3471260275794296	0.3636409834148361	0.27607813554634564	0.303888830224191	0.3275314921824967	0.34708640842785615	0.36352102188212365
45	0.22820799934600747	0.2501344624083338	0.2689560086338764	0.28452938132541405	0.29764567000893905	0.22819551111126704	0.24999946296691486	0.2688156979725147	0.2845569602661925	0.29749881935764394
46	0.18826227743694085	0.205674841132999	0.2206231261812851	0.2329917717097401	0.24340900689331807	0.18823994885542442	0.20562722386878954	0.22059695324874234	0.23301498570221396	0.24336981435325564
47	0.15509006958387714	0.16891825265056623	0.18079049394732932	0.19061404117792666	0.1988877735529075	0.1550697542948919	0.16887964356891444	0.1806995086186494	0.19054962319846136	0.19893595396400107
48	0.12759629230036768	0.1385781765559654	0.14800748556178728	0.15580975702321992	0.16238114881154248	0.1276618605326442	0.13856345190140043	0.14797558298507402	0.15576371897536687	0.16225571490090027
49	0.10484935818643198	0.11357099963828368	0.12106015644943897	0.12725713360289542	0.13247652024355114	0.10485005680948356	0.11351073122355916	0.12104279940195674	0.12715712916394858	0.13247489208287544
50	0.08606037281931513	0.0929871145494437	0.0989353984961191	0.10385742942036418	0.10800302665606759	0.08607424409292182	0.09292894814957932	0.0988713925779907	0.10377993499178263	0.10798870039614904
51	0.07056393823443902	0.0760652799389165	0.08078977945354911	0.08469921288584278	0.08799196927032797	0.07055915839485945	0.07603823589592218	0.08078048884670258	0.08467416078354839	0.08796186056240697
52	0.05780079037567176	0.062170135928228905	0.0659226715164237	0.06902785866573322	0.07164324785721467	0.0577989351657113	0.06217719295023471	0.065909803963432	0.06901929365268375	0.0716254135747163
53	0.04730233502590212	0.05077267093023295	0.05375323341069997	0.05621964562449223	0.05829702924349245	0.04730375723917287	0.05074803968006017	0.05373024556563922	0.05617953391193096	0.05826810252940105
54	0.038677041131566274	0.04143338356432436	0.04380080481697813	0.04575986129678397	0.04740992312180776	0.03868455800092355	0.04142494501041876	0.04379098761869112	0.04573527493035619	0.047410786145292955
55	0.03159858570392018	0.03378786200147225	0.03566828812302659	0.037224365526513724	0.03853501454688669	0.03159532009558796	0.03377012259069321	0.03566461838873422	0.03721067514705693	0.038511274790119225
56	0.025795608356661948	0.027534501858962487	0.02902812138722337	0.030264119934529394	0.03130517780234906	0.025794674026971727	0.027525531569849306	0.029023088292294823	0.030245074516071627	0.03129359228674868
57	0.021042916995443306	0.022424095210636312	0.02361048187626454	0.02459224536670321	0.025419168718860154	0.021041819562263246	0.02241799390728848	0.02361333767921916	0.024595861601319376	0.025414799228919118
58	0.01715398265138198	0.01825104211595533	0.019193397530561408	0.019973223371882343	0.02063005984727514	0.017154120808795	0.018250828018139563	0.019192947038066243	0.01997180052163259	0.020628081775537745
59	0.013974566249987563	0.014845958689833781	0.015594481569011049	0.01621390825541405	0.016735644043287427	0.013972099380180273	0.014839628667495015	0.015588754328414951	0.01621238596306251	0.016733821698696763
60	0.01137732991477585	0.01206947971887012	0.012664041542933553	0.013156062387521776	0.013570486610892905	0.011373819569791308	0.012069015131577984	0.012663341516924078	0.01315478327531655	0.013567927517117126


==> Energy_eff/EE2.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
10	0.010509659130850498	0.015452884552944721	0.020407340020295848	0.04796565391585532	0.025595189118894083	0.0105260757667838	0.015662480536921628	0.020545221025187195	0.04747666477509532	0.025636218092149696
110	0.9990232061679521	1.800555771084537	2.968918900093247	4.544702833187964	6.053338792396098	0.9993231972429891	1.7977843487143983	2.9661154439006854	4.5033846882899775	6.065015490171598
210	2.8770245672914747	5.340856423359979	8.407089309827748	12.074987173456664	15.777281376546185	2.870371134612244	5.340860272966451	8.41936233949708	12.076001732088647	15.782630809005294
310	4.924125359258998	8.930597907501294	13.70025249044371	18.831520587536787	23.495648013514856	4.933740098758236	8.931100273586532	13.695533462524459	18.829630557303933	23.4458286145797
410	6.770846994484197	12.000263169387766	17.958171772669335	23.996114472085612	29.567935673918427	6.769151932519513	11.995605670093903	17.975820816715025	23.974383373980295	29.54133308190084
510	8.289512417945364	14.472322056375617	21.153221840694332	27.76377666268123	33.89844703941606	8.284082390196286	14.462770213320631	21.13931876352346	27.771151149203863	33.82802876563997
610	9.476403800531935	16.268754354722397	23.482278360601192	30.469513082503987	36.816926382491	9.470210978609167	16.249678070411534	23.47195925389525	30.478988313173083	36.772268648671655
710	10.375243872075647	17.58682288680724	25.15159332454024	32.39380184304163	39.03137840860687	10.370716024780084	17.580419465069433	25.13256074413126	32.36471949425954	39.00536024638541
810	11.039991150772801	18.558449972404937	26.327936739655495	33.744246457212085	40.580674392665514	11.023403614448824	18.557974178631653	26.34141422253915	33.70378706665999	40.55515925130832
910	11.520286427675499	19.21638635571968	27.136820057785865	34.67033635880764	41.59080779442602	11.520664182580443	19.206808485824013	27.141859024427102	34.662385107876474	41.55943614825471
1010	11.857303909044552	19.661739973471136	27.670779710196417	35.279719698021054	42.30830165732829	11.861746019258044	19.662823445776286	27.666863296092078	35.27296004148666	42.306229686602705
1110	12.083689843633199	19.952120641989087	27.99789834057596	35.65062231661793	42.74860470777299	12.079844441219585	19.94235737836449	27.979019850451287	35.66403128275889	42.744920304942404
1210	12.22481088107949	20.109782777620524	28.168529088790898	35.84056370926973	42.96990376201169	12.21780817360218	20.11619282771713	28.17064431110254	35.818643936891384	42.944581249155256
1310	12.300218481321654	20.174311680361043	28.220212355604087	35.892352507324546	43.047361584759706	12.29567819699736	20.16136974208642	28.226505841794992	35.868754770365975	43.02594003954452
1410	12.324955053102713	20.16644759660359	28.181184493565933	35.83821591656648	42.99927042779809	12.3212540212927	20.154816554484757	28.169479442978847	35.82187080275153	42.99190914287502
1510	12.310611776221632	20.103696906388347	28.07287017796911	35.7026706670123	42.86513894046436	12.315714549188774	20.097580757823813	28.08081452067997	35.69178659342652	42.835905510058666
1610	12.26614971309102	19.99951493507642	27.91165979324152	35.504543800029886	42.6493410375273	12.268861194202483	19.99405424954284	27.909746595837806	35.507070304497276	42.63867148278208
1710	12.19852490728244	19.85919554218336	27.71018677488633	35.258413865244215	42.37498057361112	12.194975072290301	19.8569333592605	27.69497508866827	35.25466266550674	42.37213983394586
1810	12.113160465033587	19.698785869881398	27.47825420330322	34.975652184397916	42.07543708859821	12.11182499359043	19.699659581749067	27.473433470217145	34.97955386164617	42.069338582127074
1910	12.014302422669479	19.520504474354972	27.223513626950783	34.6651845346465	41.72347443460024	12.010858513524084	19.521366666225468	27.225133756231013	34.6588030107052	41.71630932342176
2010	11.905288449827541	19.323020877354683	26.951967284359206	34.33405482669895	41.34514040366716	11.905253740506485	19.32293739193494	26.944246335180775	34.33044448422682	41.337011817883884
2110	11.788751475913191	19.121685226264045	26.66834322408229	33.98784677929961	40.971073670545756	11.78766946920893	19.114213866926203	26.66484679297689	33.98318069171391	40.96963561470068
2210	11.666774735085882	18.913733540019923	26.376378041722017	33.63100253280479	40.55970751652179	11.666911305533137	18.91413127970708	26.37799440282225	33.63637145419985	40.55218702807982
2310	11.541010452483672	18.694953759403866	26.079031816040317	33.26706562371745	40.13829647091346	11.54105634186757	18.692785300012414	26.082994537560324	33.27415500074036	40.126354018048715
2410	11.41277120859913	18.480053851273443	25.778652818346295	32.89886786241189	39.73566933736013	11.413424052567148	18.474265452365664	25.778256560378576	32.89117959630621	39.730126438164454
2510	11.283100670780303	18.264071144585017	25.477104681065338	32.52867419986469	39.30421431768667	11.285309408150226	18.26052397939277	25.47417177989157	32.53487598646187	39.30002823003439
2610	11.152828658378073	18.04159536894718	25.17586526929224	32.15829584541079	38.87124301458317	11.152820791985663	18.04024476455098	25.17463770511325	32.159121617208264	38.8674096402508
2710	11.02261424511313	17.826620877880426	24.876104052240592	31.789179187190165	38.46402477839613	11.020521366699635	17.823362780102624	24.86883771108234	31.789741229271836	38.456206629343065
2810	10.89297967436694	17.613293098881385	24.57874301575408	31.422476124980076	38.033085585948605	10.892918381738562	17.614676897678887	24.586028462700718	31.418357806888128	38.025034005591124
2910	10.764337179001666	17.395797217095414	24.284504885746127	31.05910001944109	37.60511089580992	10.764058568581037	17.39782488811027	24.28883561318556	31.057963707455887	37.60630679613912
3010	10.637010290679127	17.1873592465022	23.993951503842233	30.699770434513503	37.205885538299725	10.635249423481095	17.18687778299227	23.995448380965218	30.699468223644775	37.20161795163053
3110	10.511250846544847	16.981868789726267	23.707514512536633	30.34504909211435	36.7862378538173	10.50907359807633	16.978545773106624	23.704491182376337	30.342523090165496	36.78734016710855
3210	10.387252618945222	16.773490800124222	23.42551999936177	29.995368894815737	36.37185056761816	10.385924638415279	16.77132914554709	23.421789209994856	29.993703263358096	36.376872133681786
3310	10.26516228150045	16.574665941250014	23.148208369664804	29.651057449716347	35.98706833899433	10.267652244758098	16.571215820333798	23.146939887026296	29.649835693933674	35.97570849854408
3410	10.145088264183888	16.37934212793241	22.875750431311122	29.31235620756232	35.58413832113553	10.145377912471103	16.384493508407296	22.872768512199237	29.310033011022472	35.581779067175994
3510	10.027107927812107	16.18184999818272	22.608260457429502	28.979436088338225	35.187553936132545	10.026379133872956	16.178722159304147	22.60708319275835	28.98501990095963	35.18557955434384
3610	9.911273394833959	15.993857980326908	22.345806827433822	28.652410278534894	34.820270753726525	9.912150253629239	15.994091890518611	22.34644859666576	28.648627974452072	34.81613581878552
3710	9.797616301388016	15.809525044676437	22.088420719086848	28.331344741901837	34.43650587103271	9.797728213796512	15.806784215269442	22.086607952561113	28.326859636113507	34.43792719905495
3810	9.686151680002176	15.623433440740746	21.836103225840013	28.016266874277456	34.0594914526091	9.686491707276891	15.6227961114978	21.83200356783672	28.010409715175577	34.05578104198568
3910	9.576881139116631	15.446511583035848	21.58883119709229	27.707172646343484	33.710857121172445	9.576722193331491	15.445688667103115	21.58556004130281	27.703819423006433	33.71546403339991
4010	9.46979547189183	15.273198778212093	21.346562039158133	27.404032510121638	33.34702872639527	9.470396584238083	15.274465278458814	21.343640045249487	27.40321391833975	33.34002568929762
4110	9.36487680031607	15.098363115191427	21.109237667724017	27.106796291406447	32.98997288467836	9.364555706389577	15.099550714756324	21.106180271155182	27.105459315369675	32.99081493249251
4210	9.262100339790733	14.932235607775919	20.876787765471438	26.815397247854012	32.660065338234816	9.261254607169198	14.933219370439739	20.879159218039728	26.812616405852417	32.65669159288582
4310	9.161435852883907	14.769561234748473	20.649132469128354	26.529755438646088	32.316005110075054	9.164391489893587	14.769369057237316	20.646677123105533	26.525760873586904	32.3111010236645
4410	9.062848847842782	14.605501144372118	20.42618458678701	26.249780524634307	31.97852777451594	9.062500459643092	14.60539470820501	20.42900130980902	26.248443491601694	31.977302770297715
4510	8.96630156700456	14.449636076529922	20.207851427595518	25.975374096187	31.666831814579655	8.966871375096318	14.449326867623592	20.205555093582475	25.975393695252055	31.66691568450569
4610	8.871753801876727	14.29701882074705	19.994036310893787	25.70643160848915	31.341856964008564	8.870260679294999	14.296539834746008	19.99617765114927	25.702559187264534	31.33899199155557
4710	8.77916356493101	14.143096830546721	19.784639809747443	25.44284398991412	31.023163395508362	8.780079756192375	14.14391532504791	19.78303715019339	25.444271112241537	31.019482990083887
4810	8.688487642729942	13.996848545675222	19.579560774033947	25.184498977613572	30.728849895749832	8.687099193011127	13.995470115370315	19.580853528480347	25.18053612630631	30.734392833273443
4910	8.599682050613948	13.853624692251715	19.378697170282972	24.93128222512704	30.42201207635561	8.599559341597335	13.854650520267557	19.37928256015619	24.92938221081259	30.41478581770939


==> Energy_eff/EE3.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0.01	0.15962255485816682	0.22540654035613486	0.2839121019492371	0.3361620583267281	0.38307519424352376	0.15961990492141515	0.2254016570547763	0.28390556968330233	0.33615758035570276	0.3830715855714996
0.21000000000000002	2.741773116239282	4.022504952377507	5.249368182695772	6.378320437589187	7.4061329750200064	2.7405872636223845	4.020798226155658	5.248503455535483	6.375216590840498	7.402107863874014
0.41000000000000003	4.427103179837944	6.697775258012166	9.011260041168017	11.210506452740455	13.251521399829326	4.419694051198501	6.692706146822232	9.003446196583951	11.195436076436565	13.242567863905414
0.6100000000000001	5.494908158200783	8.524086070381834	11.77393197979112	14.964105823231566	17.98922413802714	5.490610432161647	8.520816802978462	11.759070585917312	14.965686310079088	17.97062491783865
0.81	6.129467715151059	9.706625245696035	13.715213358452631	17.77140339388584	21.704138779397244	6.112042925204046	9.692433916467586	13.69907968250895	17.74509418370933	21.63818539788916
1.01	6.456639187402387	10.401448967967802	14.988371072096415	19.76153125727536	24.491886949026316	6.445559065094196	10.382884275787916	14.95240815538241	19.67874948699817	24.43408116995699
1.2100000000000002	6.564737940995781	10.728297467365794	15.724319483402898	21.05726932588024	26.45454554510986	6.555962029182701	10.703169063896379	15.693870859066246	20.979956775449132	26.330118879604118
1.4100000000000001	6.517059216498631	10.779651829847834	16.033932794180892	21.77271426914876	27.69660756479588	6.512836481047872	10.766682893315807	16.01596066236982	21.72708353970446	27.582010478228817
1.61	6.359707832622252	10.62726374075471	16.010345691671382	22.011762415719836	28.32140983065642	6.359830741302864	10.614840841495294	15.977007001127284	21.912066887414614	28.244911573508634
1.81	6.126671825780961	10.326947590542103	15.731162596369426	21.867305760441834	28.42818077918925	6.117405546353757	10.298684678919749	15.672529502129391	21.839151810846083	28.345862341488758
2.01	5.843213221091563	9.922153155305612	15.260523714548803	21.421015817918033	28.10977856723105	5.858439272437674	9.910103896162969	15.234398090382683	21.339661849579425	27.97659833450664
2.21	5.5281960268301695	9.446666501174281	14.650997767316571	20.743583590375803	27.45111859129194	5.526668143143021	9.411402580779427	14.60361292915775	20.65812082451858	27.274717762702966
2.41	5.195722858950089	8.926677005711534	13.945287484664558	19.89529034345918	26.52823596447766	5.172838420274271	8.91595026072445	13.877874419848592	19.788722381711025	26.369676268494235
2.61	4.856309776754554	8.382376278390481	13.177745610318723	18.926798356834173	25.407894138878085	4.841463553011248	8.371609696926715	13.093786502948351	18.891313377385483	25.30969074187142
2.81	4.5177452662049795	7.829206476233371	12.37570715503827	17.880069271131735	24.14763409050737	4.512511873311881	7.804311254058081	12.316575566238587	17.771855369462997	24.10628373737669
3.01	4.185728491323727	7.278842608369942	11.56064878006437	16.78933705172252	22.796155827298858	4.177139292187253	7.248603429288946	11.536157186208605	16.76393549063226	22.755733483875872
3.21	3.8643502359440594	6.73997063713935	10.749189193566712	15.68208091295979	21.393931291093185	3.8608316755553838	6.705827501399973	10.743804120861993	15.640317881067343	21.28736590376422
3.41	3.5564597106189586	6.218907162063127	9.953945882912448	14.579959636127919	19.97396104020558	3.540873887207111	6.220870900411623	9.921828104320076	14.455754566610185	19.88251044585253
3.61	3.2639471854639375	5.720095046051476	9.184263848028701	13.499682066274733	18.562603139324562	3.2580695718578574	5.718805018464916	9.166234715060279	13.418533747963243	18.486643520472832
3.81	2.9879636148610023	5.246501081775091	8.446831604727135	12.453799130170633	17.180419037266173	2.982882099651019	5.23661439234393	8.404745460875688	12.377971599473161	17.119535118404947
4.01	2.729092459322134	4.79993574548642	7.7461988616185256	11.451410694617648	15.842996317205488	2.722112770840071	4.801654202203769	7.708172799454883	11.392620287347492	15.709720039408126
4.21	2.4874848011890354	4.381310598815589	7.085209138061965	10.498786335341764	14.561721204742863	2.4817959931430305	4.361999923056767	7.0602689584098925	10.4494151897353	14.42815909267834
4.41	2.2629659733365677	3.9908455322092315	6.465359324451501	9.599903013543104	13.344484292103948	2.258769409296666	3.98559503814537	6.462180524802607	9.546831107440669	13.273720468184004
4.61	2.055119873991364	3.6282354882947567	5.887096887261179	8.756905151985356	12.196311111319943	2.053357470928647	3.6114187198817067	5.847647592562584	8.677857084700307	12.128153808414739
4.8100000000000005	1.8633556646341867	3.2927843428177064	5.350064153985669	7.970494016206424	11.119915202377271	1.8601738182178955	3.287007018240374	5.322156369007571	7.935315606559151	11.052008130192952
5.01	1.686960467954814	2.9835121009673795	4.853297917611466	7.240253935036283	10.116175509527134	1.6869014539488825	2.97820397070421	4.837714857393238	7.206724553100423	10.019372745772648
5.21	1.5251408818900725	2.699240377361901	4.395391499382147	6.56492297679787	9.184542660396767	1.5218615238734092	2.6894720313528935	4.374936717404997	6.549190528406697	9.134250245941129
5.41	1.3770555239796887	2.4386601885577472	3.9746254131037873	5.942615418727485	8.323380278475277	1.373358423342762	2.4289399626870525	3.9616483023158953	5.9001500579813255	8.292800165098283
5.61	1.241840362397063	2.2003853389610204	3.5890718865735503	5.371002846514121	7.530248247017249	1.2376212858149436	2.192827869293102	3.5858756822571927	5.357358959626557	7.485948949370544
5.8100000000000005	1.1186282374472691	1.9829940809978441	3.236677713050626	4.84746009962665	6.802135026626292	1.1169844153485406	1.9705465073145905	3.2162042006252123	4.820790651471707	6.805298872354279
6.01	1.0065637027797214	1.7850612458744533	2.915329221879177	4.369181607331908	6.13564592335302	1.0036302528397294	1.7791872354787401	2.8988649037710186	4.337281678304855	6.096953227545285
6.21	0.9048140995298257	1.6051826477102897	2.622902564442879	3.9332729879211	5.527153756166417	0.9010929421830497	1.602334696157866	2.606974548360643	3.9213964796407326	5.492954101706248
6.41	0.81257760498518	1.4419932425707906	2.3573020007784096	3.5368221403090057	4.972917789930101	0.8109506581170497	1.4314783044413415	2.351298555369789	3.521062861682741	4.939744673085661
6.61	0.7290888598680088	1.2941802605723367	2.1164884344453023	3.1769534609800374	4.469176158649627	0.7265926680336988	1.2886185465417122	2.1078593518989566	3.1693204848765695	4.45046856143681
6.8100000000000005	0.6536226673271895	1.1604923125947701	1.8985000699618446	2.8508682795294993	4.012216355277136	0.6506602686144194	1.1612275315834872	1.8935412100641524	2.842221053403083	3.974767204693981
7.01	0.5854961665547277	1.0397452944402268	1.7014667501272103	2.555874126068968	3.598427741820972	0.5830379192994058	1.0346623511810127	1.6926251046095084	2.5404944662944353	3.5826517486850333
7.21	0.5240698102853072	0.9308257635712199	1.523619262390989	2.289405022869737	3.224339456518666	0.5236983622377464	0.9269376232043394	1.5089540531067376	2.2786591832830525	3.1935914020383462
7.41	0.468747415017396	0.8326923412964209	1.3632946773714676	2.049034627706031	2.8866465735116575	0.46822237854379967	0.829365440847343	1.3606056475413713	2.042505654707555	2.8575419120366354
7.61	0.418975503068213	0.7443755919822741	1.2189385926747809	1.8324837429481573	2.582226908463569	0.41837095549178516	0.7397273675114014	1.2128284418243054	1.8195688273442907	2.5634281127761454
7.8100000000000005	0.37424211455386086	0.6649767469306654	1.08910499605565	1.6376234374126801	2.30815046032626	0.37371389451314924	0.6616693538964588	1.08188713662905	1.633334309930868	2.2881041121034027
8.01	0.3340752334969192	0.5936655710213313	0.9724543290824469	1.462474802001851	2.061683131818187	0.3330183570187037	0.5900928733783936	0.9670068137306883	1.456269932943537	2.0534593643212276
8.21	0.2980409442495348	0.529677612646222	0.8677502218316409	1.3052061700997752	1.8402860745253218	0.2971831869480199	0.5278122703717041	0.8632850524421003	1.3017197973902495	1.8292265705028627
8.41	0.2657414112661384	0.47231102985978546	0.773855277295591	1.164128474704415	1.6416117535822654	0.26493011847857967	0.47227905606951787	0.7675413425162245	1.1573130403988514	1.6318308263773573
8.61	0.2368127561407694	0.4209231463756023	0.6897262081873652	1.0376892819520658	1.4634976162011637	0.2368323075494929	0.4180764292948214	0.6883019752662519	1.0285741056916555	1.4540081073254085
8.81	0.21092289006264173	0.37492685867696707	0.6144085661403889	0.9244659310877679	1.3039580726188418	0.2105357983823159	0.3725179459373119	0.6107134517854734	0.921237569497188	1.2956061336202174
9.01	0.18776934688119742	0.3337869889269039	0.5470312517770204	0.8231581205710866	1.1611753524168258	0.18797861642282515	0.3322187927099132	0.5457432599566217	0.8175159075410647	1.1531249737148421
9.21	0.16707715134473863	0.2970166566007447	0.4868009519312776	0.7325802058491077	1.033489679181097	0.1667739824234322	0.29625982709024984	0.48303631042627626	0.7281378636663967	1.028423834741188
9.41	0.1485967483982348	0.2641737240173069	0.4329966159093724	0.6516534137586677	0.9193891081491246	0.1480677970927252	0.2635387297756124	0.43154093349942046	0.648422239272611	0.9185873350301051
9.610000000000001	0.1321020123726732	0.23485735653863427	0.3849640547502722	0.5793981292936738	0.8174992913741493	0.13167578327763677	0.23436404608518277	0.38321982924777426	0.5749242070230416	0.813168361533798
9.81	0.1173883491992546	0.2087047265779129	0.3421107249057528	0.5149263706803824	0.7265733700219043	0.1173904699653423	0.20777859817846786	0.33983451110293705	0.5123659167989447	0.7209428695403646
10.01	0.10427090020900898	0.18538788122623634	0.30390073966895415	0.45743453672525797	0.6454821411326128	0.10373578810943734	0.18484189485663682	0.3025474981725009	0.45644850194535386	0.6416407392425998
10.21	0.0925828524405426	0.16461078588375644	0.26985013726516255	0.40619648487247667	0.5732046043465139	0.09214413249117034	0.16402594368097428	0.2693484677920958	0.40350790727729263	0.5687824122910596
10.41	0.08217385751450994	0.14610655042602247	0.23952242312745464	0.3605569781856583	0.5088189608585639	0.08208473678973406	0.14563967157606952	0.23873313793261255	0.3596033373171387	0.507101037520407
10.610000000000001	0.0729085589075975	0.12963483987288435	0.21252439496906614	0.31992552359280507	0.45149411068757006	0.07291400526052548	0.1289280982053179	0.2119246703338345	0.31752224044089356	0.44901158127546975
10.81	0.0646652257574986	0.11497946802171745	0.18850225238024854	0.2837706114055409	0.40048167392113276	0.0643290231330935	0.11473880307133603	0.1873610907718195	0.283073672890792	0.3969982269152037


==> Interest_RI/inter1.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	2.37108677180372e+240	4.660702432600252e+151	1.572663501622004e+108	7.027166290894393e+82	2.569224721834093e+66
2	1.0	1.0	1.0	1.0	1.0	5.496424637630184e+230	1.7921754719188396e+145	2.462726889888324e+103	1.0172656551587559e+79	1.6381041466920647e+63
4	1.0	1.0	1.0	1.0	1.0	1.2741281405812026e+221	6.891435290271549e+138	3.856529847563589e+98	1.4726126724886187e+75	1.0444338218473107e+60
6	1.0	1.0	1.0	1.0	1.0	2.9535609521624713e+211	2.649957055217938e+132	6.039168421888162e+93	2.1317814792789672e+71	6.659173718724635e+56
8	1.0	1.0	1.0	1.0	1.0	6.846660096652501e+201	1.018985465105175e+126	9.457091392919927e+88	3.0860064973616035e+67	4.245802241229626e+53
10	1.0	1.0	1.0	1.0	1.0	1.5871267002216604e+192	3.918295113692603e+119	1.4809419338246338e+84	4.467360371748307e+63	2.707068088784261e+50
12	1.0	1.0	1.0	1.0	1.0	3.67912402105094e+182	1.50669829195287e+113	2.3190946563149713e+79	6.467033918473621e+59	1.7259912781975987e+47
14	1.0	1.0	1.0	1.0	1.0	8.528590414605016e+172	5.7936926063598555e+106	3.631607628976399e+74	9.361798516899301e+55	1.1004695097093225e+44
16	1.0	1.0	1.0	1.0	1.0	1.977015562506471e+163	2.227843105435625e+100	5.6869494028312176e+69	1.3552313560727848e+52	7.016449950225222e+40
18	1.0	1.0	1.0	1.0	1.0	4.58292677263471e+153	8.566703896214447e+93	8.905530777144731e+64	1.961858103619203e+48	4.473596902927332e+37
20	1.0	1.0	1.0	1.0	1.0	1.0623698771851645e+144	3.2941464983039913e+87	1.3945697913751011e+60	2.840022260029223e+44	2.8523069916915097e+34
22	1.0	1.0	1.0	1.0	1.0	2.4626833723149155e+134	1.266695018732204e+81	2.1838394046172285e+55	4.111269017153709e+40	1.8185937068958257e+31
24	1.0	1.0	1.0	1.0	1.0	5.708755041460244e+124	4.870810303388338e+74	3.419803422284329e+50	5.951549454134899e+36	1.1595116095128905e+28
26	1.0	1.0	1.0	1.0	1.0	1.323348526642452e+115	1.8729680515629966e+68	5.355272655279078e+45	8.615573623916251e+32	7.392894671839937e+24
28	1.0	1.0	1.0	1.0	1.0	3.0676589032952663e+105	7.202106228065054e+61	8.386138520565364e+40	1.247206453397621e+29	4.713613143716549e+21
30	1.0	1.0	1.0	1.0	1.0	7.111150960996479e+95	2.769419055335587e+55	1.313235082751264e+36	1.8054792464179552e+25	3.0053382138998973e+18
32	1.0	1.0	1.0	1.0	0.9999999999986516	1.648438421095665e+86	1.0649220743466446e+49	2.056472568798512e+31	2.613645319398211e+21	1916164416667738.5
34	1.0	1.0	1.0	0.9999999999963918	0.9999883555108726	3.821250938207587e+76	4.094934720138747e+42	3.220352153066702e+26	3.78356154974646e+17	1221721420478.3406
36	1.0	1.0	0.9999999999998316	0.999961889112993	0.9721255997948086	8.858055324291142e+66	1.574621351753436e+36	5.042940103898556e+21	54771540325203.55	778953630.6343136
38	1.0	1.0	0.9999790909442026	0.9355097981524619	0.4786520090674554	2.05338893982731e+57	6.0548765019477185e+29	7.89703848608315e+16	7928829992.990129	496650.6672534303
40	1.0	0.9999996862018016	0.9217651434507125	0.2890671571015963	0.040790272421976886	4.759968168907964e+47	2.3282759002990964e+23	1236644012536.8018	1147792.1687882752	316.6579826868751
42	0.9999999999996351	0.9674093124620308	0.1931980137351023	0.00959450783506074	0.0006681670451646969	1.1034099059149843e+38	8.952897166721326e+16	19365340.772216897	166.15652799926738	0.20189699644187553
44	0.9992046249021337	0.20404520789574743	0.0022964905958101607	4.854810547112255e-05	3.4395510386736484e-06	2.557818408165172e+28	34426490291.63194	303.253336790746	0.024053127863659353	0.0001287268895809217
46	0.4010188450659016	0.0008809915721071851	2.666729852215255e-06	6.834585839224388e-08	8.2932998423016e-09	5.929287904773023e+18	13237.985556287038	0.004748823548029638	3.4819755022089335e-06	8.207458453176708e-08
48	0.0007441920359225647	1.4290251293518266e-07	6.517147657014177e-10	4.1976817756921686e-11	1.2290848971124906e-11	1374470327.7394671	0.00509038999049708	7.436463957487122e-08	5.040572463883622e-10	5.2329683782405474e-11
50	5.3441149676506884e-09	2.584860546609407e-12	5.832454116367315e-14	1.51762111687197e-14	1.3363132663838367e-14	0.3186164531352049	1.9574028197248326e-09	1.1645199201800276e-12	7.296826398561192e-14	3.336472332317028e-14
52	8.955145076934334e-16	1.1412908149343319e-17	2.7521683910600168e-18	3.918883158973514e-18	1.1938291109658966e-17	7.385859276818002e-11	7.526782438711541e-16	1.823590690748568e-17	1.0563021536192084e-17	2.1272912082950062e-17
54	1.34294367147927e-23	2.0547704652108268e-23	8.654063228589544e-23	8.177253152052451e-22	9.419070085858684e-21	1.7121186530129406e-20	2.8942664896979524e-22	2.8556686319894356e-22	1.529122633314411e-21	1.356333106993471e-20
56	4.3449886913500445e-32	2.09549892201628e-29	2.104861886898611e-27	1.4911799233608461e-25	6.870123186964372e-24	3.968868309196396e-30	1.1129295394941904e-28	4.471860586423959e-27	2.2135863490412403e-25	8.647802848773961e-24
58	5.323835001750058e-41	1.4917741822094557e-35	4.352425280608889e-32	2.4973519626496442e-29	4.768448339314637e-27	9.200247674438037e-40	4.2795373690971084e-35	7.002751257760945e-32	3.2044287475106107e-29	5.513726217082136e-27
60	3.530975271239235e-50	8.462285031073791e-42	8.122958373761991e-37	3.9635346078299403e-33	3.207654477601117e-30	2.132712669625869e-49	1.6456064327146584e-41	1.0966022806468271e-36	4.638790622430308e-33	3.515479865645728e-30
62	1.5892543183441505e-59	4.159006268799253e-48	1.420975024983164e-41	6.080614655742406e-37	2.115496520554078e-33	4.943848787701879e-59	6.327834758370654e-48	1.7172344378033936e-41	6.71519953609955e-37	2.2414240749698765e-33
64	5.600016879412218e-69	1.867128626468114e-54	2.386245903565918e-46	9.130832229131924e-41	1.3779023378709401e-36	1.1460353372378943e-68	2.4332362789315647e-54	2.689119078467193e-46	9.721047678156948e-41	1.4291027330153207e-36
66	1.690778589853574e-78	7.916691697971534e-61	3.9052234558025174e-51	1.352704658803431e-44	8.904409107973767e-40	2.6566285713775824e-78	9.35650031201689e-61	4.2110507796629757e-51	1.407236932469288e-44	9.111772485709893e-40
68	4.630604620492376e-88	3.237821507904531e-67	6.287963655795161e-56	1.986969857464135e-48	5.725771728381081e-43	6.158340093831756e-88	3.5978461626100176e-67	6.594333739585975e-56	2.0371423427490752e-48	5.8095472014223145e-43
70	1.192520584035169e-97	1.2944339304636662e-73	1.0021091729239289e-60	2.9029671445914425e-52	3.670298829262808e-46	1.4275669967528587e-97	1.3834763616885731e-73	1.0326457633579302e-60	2.9490051240619252e-52	3.704091463925938e-46


==> Interest_RI/inter2.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	inf	inf	1.1993632949998605e+246	3.752385147227697e+184	1.443878016880683e+145
2	1.0	1.0	1.0	1.0	1.0	inf	inf	1.6719485029368362e+229	1.2435851092975476e+171	8.523542809061807e+133
4	1.0	1.0	1.0	1.0	1.0	inf	6.576384332112697e+307	2.3307464953504612e+212	4.121389098902119e+157	5.03164264352918e+122
6	1.0	1.0	1.0	1.0	1.0	inf	2.1647834462005073e+285	3.2491307094960354e+195	1.3658774118116306e+144	2.970293956318761e+111
8	1.0	1.0	1.0	1.0	1.0	inf	7.125932932570376e+262	4.5293859235445515e+178	4.526680348124241e+130	1.753432588916118e+100
10	1.0	1.0	1.0	1.0	1.0	inf	2.345681285054616e+240	6.31410019438212e+161	1.5001957567271596e+117	1.0350914384525469e+89
12	1.0	1.0	1.0	1.0	1.0	inf	7.721403980532798e+217	8.802045561509186e+144	4.971827333544333e+103	6.110381960107749e+77
14	1.0	1.0	1.0	1.0	1.0	inf	2.5416956604656665e+195	1.2270316225868224e+128	1.6477227670945342e+90	3.60709849501107e+66
16	1.0	1.0	1.0	1.0	1.0	2.034499000779784e+302	8.366634936751126e+172	1.7105189836916214e+111	5.460749408741048e+76	2.1293529009569552e+55
18	1.0	1.0	1.0	1.0	0.9999999999999808	3.733941579295707e+268	2.7540897698210146e+150	2.384514905492929e+94	1.8097573633487734e+63	1.2570058131445817e+44
20	1.0	1.0	1.0	0.9999999999989153	0.9994367784456052	6.852949896878141e+234	9.06578393532479e+127	3.324085490268382e+77	5.997751350670544e+49	7.4203933672487e+32
22	1.0	1.0	0.9999999999997818	0.9937167917045029	0.34394599491326444	1.2577305051993832e+201	2.9842323682621323e+105	4.6338751421345926e+60	1.987726199820889e+36	4.380428248534703e+21
24	1.0	1.0	0.9884740029328671	0.08708590021601571	0.00019691763178336725	2.3083285993812137e+167	9.823356580430593e+82	6.459761307510416e+43	6.5875612616261865e+22	25858671758.900215
26	1.0	0.9987032005093859	0.02467866590281903	1.4364282373063915e-06	1.7400137827941887e-10	4.2365044822353137e+133	3.2336065895057046e+60	9.005101533829165e+26	2183196225.8981314	0.15264966510026393
28	0.9999999574289079	0.026214729327131252	9.477085253494113e-09	1.7968571768854818e-14	2.0039358766654816e-18	7.775309907268505e+99	1.0644234982291963e+38	12553382357.99664	7.23537219841995e-05	9.011259538959883e-13
30	0.17034611286269505	2.69624186176216e-10	6.105601884141619e-19	2.0498419561885098e-24	1.431298156096514e-27	1.427012396837294e+66	3503819503768619.0	1.7499792538047096e-07	2.3978884824304988e-18	5.319553005580539e-24
32	9.22739530458576e-11	1.549301355650889e-23	1.4164849243064968e-31	1.1716958242794184e-35	1.7503636283107877e-37	2.6190137821049865e+32	1.1533709219510353e-07	2.4395237087605986e-24	7.94688789531573e-32	3.1402540407183024e-35
34	7.207322463848645e-29	3.607145744577508e-40	9.193832318468438e-46	1.0049765315560149e-47	7.006794973994993e-48	0.04806708901799397	3.796612474390669e-30	3.400769416360806e-41	2.633693254854967e-45	1.8537639214991995e-46
36	1.0235768952583864e-52	5.896203924643952e-59	6.2044439354630806e-61	2.598088602351306e-60	1.3848682305153616e-58	8.821813243024264e-36	1.2497511430509084e-52	4.740774841303358e-58	8.72837298328735e-59	1.0943193232436843e-57
38	3.3130395831463445e-80	4.184973737424555e-79	1.001487105813592e-76	3.1487859740966076e-73	1.7527987455271996e-69	1.6190784689637823e-69	4.11387237989726e-75	6.608782703057935e-75	2.8926867164556305e-72	6.460017736541181e-69
40	5.338190721439067e-110	4.0943122937053014e-100	6.550177894649818e-93	2.365389617634457e-86	1.6743952128511292e-80	2.9715150575591473e-103	1.3541852753795296e-97	9.212841840898855e-92	9.586708147762563e-86	3.81349650600426e-80
42	3.020251903137169e-141	1.1462260064814975e-121	2.4220763017879913e-109	1.313835631289098e-99	1.3392354444267532e-91	5.453658921764562e-137	4.4576437738219315e-120	1.2842978593643574e-108	3.17714920829678e-99	2.2511943766106827e-91
44	2.0627991654213157e-173	1.4566658676365645e-143	6.248898438919879e-126	6.031525798580166e-113	9.575956548833138e-103	1.0009168743493236e-170	1.4673463355097369e-142	1.7903498399870115e-125	1.0529450710499262e-112	1.3289316283112535e-102
46	3.7095729264034413e-206	1.1245513421465684e-165	1.2846058904137135e-142	2.455230709370782e-126	6.379585471252186e-114	1.8369953158584802e-204	4.830142060651051e-165	2.495801520005422e-142	3.489585316777357e-126	7.844987936514249e-114
48	2.873784311466899e-239	6.338623270323603e-188	2.288156226260006e-159	9.26413894707341e-140	4.0646335912603524e-125	3.37146058475641e-238	1.5899635799320033e-187	3.4792223777376477e-159	1.1564901168990618e-139	4.631076152673366e-125
50	1.3085619599482904e-272	2.929622283920297e-210	3.723240291675678e-176	3.332153841082303e-153	2.5177982600916227e-136	6.187683973083302e-272	5.233767772804311e-210	4.850140628860635e-176	3.8327459255828825e-153	2.7338303774867526e-136
52	4.260941911087519e-306	1.1946408497404393e-232	5.72230621477691e-193	1.1628539958341441e-166	1.5321594917689273e-147	1.1356334143088533e-305	1.722827204684473e-232	6.761241899984497e-193	1.2702176279258004e-166	1.6138427195922314e-147
54	0.0	4.501357391683806e-255	8.48363879083304e-210	3.98150332781592e-180	9.219729028757568e-159	0.0	5.671122040653437e-255	9.425374546479675e-210	4.2096524361921965e-180	9.5268833978477e-159
56	0.0	1.6135965096833228e-277	1.2294915677271796e-226	1.3469320148234169e-193	5.508841202793225e-170	0.0	1.8667934377012548e-277	1.3139255576941042e-226	1.39512893254959e-193	5.623937585387133e-170
58	0.0	5.605095565291626e-300	1.7564782576124775e-243	4.5221874206336886e-207	3.2769059771100704e-181	0.0	6.145023355278254e-300	1.8316517424835175e-243	4.623623370193486e-207	3.319939233377917e-181
60	0.0	0.0	2.486746593485429e-260	1.5110261295378296e-220	1.9437690955130556e-192	0.0	2e-322	2.553377614200939e-260	1.532323828331095e-220	1.9598362083463276e-192
62	0.0	0.0	3.500592651203322e-277	5.033653684764893e-234	1.150942640396174e-203	0.0	0.0	3.5594851845921265e-277	5.078303587631949e-234	1.1569362248950655e-203
64	0.0	0.0	4.910069711420773e-294	1.6736584563626432e-247	6.807314039653301e-215	0.0	0.0	4.962029395443229e-294	1.6830102652808238e-247	6.829659656119536e-215
66	0.0	0.0	6.8714271004515e-311	5.5581210070495645e-261	4.023376527838865e-226	0.0	0.0	6.917218205548e-311	5.5776963786471025e-261	4.031704601751452e-226
68	0.0	0.0	0.0	1.8444189829380457e-274	2.3769044862702024e-237	0.0	0.0	0.0	1.8485149814094572e-274	2.3800076159315896e-237
70	0.0	0.0	0.0	6.1176301943720246e-288	1.4038169387143996e-248	0.0	0.0	0.0	6.126198710951985e-288	1.4049730353337591e-248


==> Interest_RI/inter3.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	inf	inf	2.337854845908511e+224	5.161966390914129e+156	3.786649020052628e+114
2	1.0	1.0	1.0	1.0	1.0	inf	6.031957726584094e+302	5.356801342814086e+192	2.546003704283895e+131	3.113612730415818e+93
4	1.0	1.0	1.0	1.0	0.9999999999989678	inf	3.8513239769985743e+260	1.2274209699801978e+161	1.2557491411872557e+106	2.5602014297258117e+72
6	1.0	1.0	1.0	0.9999999995248298	0.9485309778699773	inf	2.4590186218364756e+218	2.812428800571133e+129	6.193651261932759e+80	2.1051530579700624e+51
8	1.0	1.0	0.9999999993860808	0.6692107586363947	0.0014327193066291455	inf	1.5700503563588718e+176	6.44420777527636e+97	3.0548550420012383e+55	1.730984658482788e+30
10	1.0	0.9999999999999841	0.4353263592489353	4.73884460000302e-06	1.5940825220477117e-12	7.597041824863571e+280	1.002456060971586e+134	1.4765818726678824e+66	1.5067266355463312e+30	1423320682.8161724
12	1.0	0.6179298768569216	1.736241843134231e-08	2.614883450086836e-18	6.768825481139191e-26	3.766249519383058e+217	6.400547282504681e+91	3.383339120529862e+34	74315.31522941544	1.170340682226555e-12
14	0.993088683080683	1.3414605021074773e-09	1.4471287801842498e-24	2.414901856054058e-35	4.2168435747614487e-42	1.8671261484736985e+154	4.0866634569373487e+49	775.2352792890357	3.665406814584469e-21	9.623251660788087e-34
16	2.0549567980234542e-08	2.9059529730366285e-30	2.3569846481995463e-46	2.0180239276815887e-55	4.193192447583197e-60	9.25631728958029e+90	26092797.183006797	1.776321311119941e-29	1.8078651856519603e-46	7.912821790546746e-55
18	2.1592738780087815e-35	7.800043955914106e-59	9.053431627027447e-72	1.995906478985621e-77	3.0464665824368865e-79	4.588838833167933e+27	1.665990047890674e-35	4.070141652006428e-61	8.916817954525311e-72	6.506402502605643e-76
20	1.0284404325988432e-75	2.006593356653997e-92	1.7652505421065728e-99	1.195945358759795e-100	4.23902461249121e-99	2.2749265369819973e-36	1.0637122651910815e-77	9.326045329576325e-93	4.397985152054938e-97	5.349959173412249e-97
22	1.6653982817851799e-124	3.467172971763031e-129	1.2229118237159763e-128	1.2200217341346725e-124	2.0775692817031353e-119	1.127799632285543e-99	6.791659917479861e-120	2.1369064992232605e-124	2.1691901187552713e-122	4.399061254774185e-118
24	1.1977163210175458e-178	5.938749032851863e-168	1.0301548101507935e-158	4.070468353191276e-149	5.26987790933219e-140	5.59109048097381e-163	4.3363836202846e-162	4.896361989513956e-156	1.06989578377887e-147	3.6171752523696964e-139
26	3.5930082282392274e-236	5.526923594446817e-208	2.2952390287083062e-189	6.707842735782028e-174	8.821102090864835e-161	2.771794906785378e-226	2.7687226879358636e-204	1.1219190330074276e-187	5.276978620963857e-173	2.974261109039169e-160
28	7.930084262538679e-296	8.183374496077081e-249	2.2092622714957132e-220	7.082761064566524e-199	1.1358662179671057e-181	1.3741231753315258e-289	1.7677922420959396e-246	2.57068884882275e-219	2.6027304517227017e-198	2.445618065905936e-181
30	0.0	3.798222492727265e-290	1.2521303563811479e-251	5.64720888346941e-224	1.2395040806196682e-202	0.0	1.128711598612379e-288	5.89030131679533e-251	1.2837281124112746e-223	2.0109356593165244e-202
32	0.0	0.0	5.080535069959075e-283	3.7712964914334377e-249	1.2184587894908103e-223	0.0	0.0	1.3496635198978186e-282	6.331650154184245e-249	1.6535133929070216e-223
34	0.0	0.0	0.0	2.252049728780285e-274	1.1213827492464821e-244	0.0	0.0	3.0925270523e-314	3.1229193539806005e-274	1.3596191045974053e-244
36	0.0	0.0	0.0	1.2531966018560093e-299	9.90007774417919e-266	0.0	0.0	0.0	1.5402975612955399e-299	1.1179613769782071e-265
38	0.0	0.0	0.0	0.0	8.513912375700736e-287	0.0	0.0	0.0	0.0	9.192557210977992e-287
40	0.0	0.0	0.0	0.0	7.201624218641453e-308	0.0	0.0	0.0	0.0	7.558678664329931e-308
42	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
52	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
54	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
56	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
58	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
62	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
64	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
66	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
68	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
70	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> Interestingly/inter1.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	2.1298010419639984e+243	3.4494083611653397e+148	3.689581536454789e+102	1.4944826816171148e+76	2.139888153910713e+59
2	1.0	1.0	1.0	1.0	1.0	3.317376025027254e+227	1.0176940779060918e+138	4.737282103420775e+94	7.348990682416168e+69	1.1955432212625304e+54
4	1.0	1.0	1.0	1.0	1.0	5.167141659992159e+211	3.0025474741276627e+127	6.08248970937644e+86	3.613803272166519e+63	6.679431311840646e+48
6	1.0	1.0	1.0	1.0	1.0	8.048334808293077e+195	8.858547504706784e+116	7.809685017059396e+78	1.7770568305615765e+57	3.7317599109868894e+43
8	1.0	1.0	1.0	1.0	1.0	1.2536078445057617e+180	2.6135761239196278e+106	1.0027337978338657e+71	8.738524875905732e+50	2.0849128291150222e+38
10	1.0	1.0	1.0	1.0	1.0	1.9526183555223655e+164	7.710948269897434e+95	1.2874719878227315e+63	4.297094819566876e+44	1.1648288230468595e+33
12	1.0	1.0	1.0	1.0	1.0	3.041396445493808e+148	2.2749948883013222e+85	1.6530649739831422e+55	2.113059601084547e+38	6.507831733073846e+27
14	1.0	1.0	1.0	1.0	0.9999999999931686	4.7372761361695156e+132	6.712017200273742e+74	2.1224724375021676e+47	1.039078974334959e+32	3.6358882119024747e+22
16	1.0	1.0	1.0	0.9999999999513611	0.9998217756972768	7.378776687784138e+116	1.9802758735166777e+64	2.725173734158523e+39	5.109581927319047e+25	2.0313498614702307e+17
18	1.0	1.0	0.9999999999942661	0.9990983992402359	0.8092899300835456	1.1493175369805413e+101	5.8424947645730535e+53	3.499019233478317e+31	2.512593182697781e+19	1134903500659.6196
20	1.0	0.9999999999999999	0.9990579722441718	0.6115795191089155	0.07678895355330685	1.7901758742717577e+85	1.7237368555849207e+43	4.4926073676662195e+23	12355461937081.984	6340640.675640411
22	1.0	0.9999469687311797	0.49537015901847276	0.015876883855926702	0.0003163673206268096	2.7883761951845377e+69	5.085616448162856e+32	5768336671857897.0	6075692.664053752	35.42479528366826
24	0.9999999988963292	0.5900827915856297	0.003597940368195794	1.0446525586490687e-05	1.2459756722242286e-07	4.343172041146296e+53	1.5004317262247247e+22	74063244.87506889	2.987669869084186	0.0001979162966466419
26	0.9073026988923982	0.0018703894773094804	2.7106519932806757e-07	5.15769678742098e-10	1.044687534771373e-11	6.764920533883274e+37	442678953084.43024	0.9509438428214508	1.4691610883223788e-06	1.1057469821534917e-09
28	0.003959010929411271	1.0039436697453844e-08	8.832822688453505e-13	4.732841163361118e-15	3.247673872494149e-16	1.053703362339672e+22	13.060551311921145	1.2209756590133247e-08	7.224473914523357e-13	6.177744881334907e-15
30	5.407631119954031e-10	6.647238543378726e-16	3.7935711738501144e-19	1.483556489391369e-20	5.372611457338306e-21	1641247.329136905	3.8533117371585257e-10	1.567686221596312e-16	3.5525732172247033e-19	3.451470583671186e-20
32	4.181072918032088e-20	2.6017500895349122e-24	4.4851228952733295e-26	2.3523638672387435e-26	5.95972654483524e-26	2.556405238584257e-10	1.1368594624463536e-20	2.0128493727458143e-24	1.7469474750778415e-25	1.928316791769731e-25
34	2.6285938023281775e-32	1.6871279761326384e-33	2.34155311769941e-33	2.423202200932894e-32	5.134479768491011e-31	3.981854305467649e-26	3.354126334732664e-31	2.584421896135391e-32	8.590464697206089e-32	1.0773395163825886e-30
36	7.781085046872669e-46	3.505032987963279e-43	7.2899741950098e-41	1.9005643462285212e-38	3.7706032520025047e-36	6.202132381308994e-42	9.895826037405438e-42	3.3182992367246374e-40	4.224287493855879e-38	6.019034001639707e-36
38	3.3311547237928573e-60	3.546071125924825e-53	1.6372096999323153e-48	1.2548686574157245e-44	2.50338898194684e-41	9.66043534602988e-58	2.9196089589271605e-52	4.2605697780662276e-48	2.0772572217834326e-44	3.3627997267325026e-41
40	4.2024996851162187e-75	2.277328642380498e-63	2.991673996469271e-56	7.43195776727272e-51	1.5595443382995533e-46	1.5047084669793817e-73	8.613850365626242e-63	5.470409248470712e-56	1.021473460726223e-50	1.8787768932741652e-46
42	2.45092019734055e-90	1.0977129521965658e-73	4.7993574382845116e-64	4.109687070705437e-57	9.332903942980193e-52	2.343732440101593e-89	2.5413820537345265e-73	7.023797028231233e-64	5.02300832090591e-57	1.0496618596227526e-51
44	8.782512672545743e-106	4.414635364018324e-84	7.09195950793329e-72	2.1762440298390434e-63	5.445318313709203e-57	3.650595362044817e-105	7.497950938197231e-84	9.018287746493994e-72	2.4700213526792895e-63	5.864400522973213e-57
46	2.3142026486403517e-121	1.5836526302574488e-94	9.950137482613642e-80	1.1213429024491873e-69	3.126658193459624e-62	5.686163774225436e-121	2.2121533513230783e-94	1.1579137829818753e-79	1.214611860645143e-69	3.276406890330176e-62
48	5.022633438799661e-137	5.28565830880999e-105	1.3510795096869552e-87	5.679111337777196e-76	1.7772661127040036e-67	8.856763147040416e-137	6.526613057495713e-105	1.4867171757085114e-87	5.972749872868957e-76	1.8305097117685856e-67
50	9.644858662094814e-153	1.6856643514667974e-115	1.797072262470277e-95	2.8450956451649724e-82	1.0038240082343269e-72	1.3795285636748566e-152	1.9255752760900083e-115	1.9088882031049354e-95	2.937048632548996e-82	1.022695262535432e-72


==> Interestingly/inter2.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	inf	1.4905305360911147e+235	1.0670330382130544e+159	5.053848999910586e+115	2.0461590967522822e+88
2	1.0	1.0	1.0	1.0	1.0	inf	1.2256047042306277e+214	1.662009619272186e+143	1.1548722001022943e+103	6.036872927724336e+77
4	1.0	1.0	1.0	1.0	1.0	inf	1.0077666003218128e+193	2.588744561442395e+127	2.639037689081661e+90	1.7810850976024836e+67
6	1.0	1.0	1.0	1.0	1.0	1.519792884820477e+298	8.286468852627408e+171	4.0322260031996084e+111	6.030554656849647e+77	5.254813481882088e+56
8	1.0	1.0	1.0	1.0	1.0	3.4823498903084866e+266	6.813637803003923e+150	6.280591288551564e+95	1.3780625270989973e+65	1.5503506691814522e+46
10	1.0	1.0	1.0	1.0	0.9999997295757493	7.979219326298202e+234	5.602586691169093e+129	9.782642863402457e+79	3.149057485843888e+52	4.5740675776951654e+35
12	1.0	1.0	1.0	0.9999937847167364	0.8836371776870906	1.828303963205001e+203	4.6067869381358747e+108	1.5237434979621817e+64	7.196018216985827e+39	1.3495072193163563e+25
14	1.0	1.0	0.9999930669276668	0.6378205849022025	0.01931915993635335	4.189251160015189e+171	3.7879799212799403e+87	2.3733813857888763e+48	1.644386563661467e+27	398151033856088.4
16	1.0	0.9999999710310916	0.4727850840831198	0.0010036673293693313	5.114345115784607e-07	9.598964742669505e+139	3.1147070782105083e+66	3.696776530920236e+32	375764358734881.06	11746.824580973649
18	1.0	0.604547194539056	5.784725846123834e-05	6.270682284033693e-10	9.658143168592538e-14	2.19944139445402e+108	2.5611012689257327e+45	5.758095517809652e+16	85.86718987842082	3.465717177719198e-07
20	0.9645110173980496	1.6091377841523916e-05	4.58097245239964e-13	1.789934407883089e-18	7.383234180112543e-22	5.03965018866424e+76	2.1058929603939697e+24	8.968803960666909	1.9621803202519243e-11	1.0225057395844958e-17
22	6.669798475954871e-05	6.563913581877972e-16	5.5815473867389585e-24	1.6049098471131163e-28	7.320324431451593e-31	1.1547511149034233e+45	1731.5930511787708	1.3969800298741125e-15	4.483844894231946e-24	3.016743530616956e-28
24	1.894630455963192e-18	3.2893595616809476e-30	1.0831256654481116e-36	1.598316818125828e-39	1.989447320477765e-40	26459180448079.25	1.423820940229429e-18	2.1759347315713897e-31	1.0246186259246753e-36	8.900430752806713e-39
26	1.2969163696422807e-38	5.2736792231251035e-47	1.5232055505675898e-50	3.9615764944266174e-51	2.385074584923355e-50	6.062676371978086e-19	1.1707520242447732e-39	3.389233814949709e-47	2.3413908227340433e-49	2.625933122306442e-49
28	5.323598234360584e-63	2.221827027417818e-65	4.073851843903654e-65	4.077173744502475e-63	1.705023791907453e-60	1.3891603658498646e-50	9.62663396460787e-61	5.279067283467078e-63	5.350391693139445e-62	7.74740566421647e-60
30	4.640050175295838e-90	9.382418756084106e-85	3.818415413683804e-80	2.40871509182599e-75	8.793864601507129e-71	3.183027434826535e-82	7.915602926104085e-82	8.222670050217835e-79	1.22263617812372e-74	2.2857510732494955e-70
32	8.275772246372862e-119	9.268050878327582e-105	1.846048241858457e-95	1.0023693793741642e-87	3.6909070415212293e-81	7.29337224119535e-114	6.508689321117215e-103	1.280762284778913e-94	2.793887456826227e-87	6.743751644492596e-81
34	1.2664171363470745e-148	3.65891932226346e-125	5.876468384240083e-111	3.3436219446240785e-100	1.360200752551244e-91	1.6711536340100554e-145	5.351839534436384e-124	1.9949140851987e-110	6.384407120513994e-100	1.989638625781924e-91
36	4.112746029344688e-179	8.096913474961727e-146	1.4369802579528686e-126	9.700385276397056e-113	4.6177275035558524e-102	3.829167600538419e-177	4.400607401774301e-145	3.107276232772016e-126	1.4589225554121746e-112	5.870118103231701e-102
38	5.0212567468574776e-210	1.2434652389959423e-166	2.9751223799811403e-142	2.576967333952807e-125	1.4885417019971062e-112	8.773893802826356e-209	3.618446588307374e-166	4.839890428558325e-142	3.3338334829108253e-125	1.731886690345379e-112
40	3.306549078787242e-241	1.5164660504722723e-187	5.545601529396291e-158	6.475773402810567e-138	4.644093099969244e-123	2.0103902595555656e-240	2.97530647863626e-187	7.538608609494114e-158	7.618256123703289e-138	5.109661263108539e-123
42	1.4748604201944499e-272	1.5990373717949594e-208	9.674146579752783e-174	1.5712456302139136e-150	1.4193366338533587e-133	4.6064712960327e-272	2.4464776322581395e-208	1.1742129415121251e-173	1.7408735818343233e-150	1.5075257734387616e-133
44	5.144832590028765e-304	1.5382365091729779e-229	1.6185165371304135e-189	3.7289500103347596e-163	4.281729969275541e-144	1.0554954541942093e-303	2.011642446959892e-229	1.8289529320810138e-189	3.978129349706666e-163	4.447719409484972e-144
46	0.0	1.3964841701409125e-250	2.637323848765002e-205	8.727009458267087e-176	1.281113981112859e-154	0.0	1.6540945566199024e-250	2.8487753025953143e-205	9.090558492088802e-176	1.3122301650859266e-154
48	0.0	1.222303454073782e-271	4.226492152256049e-221	2.024502962132917e-188	3.8133498398094757e-165	0.0	1.36009697268745e-271	4.437249631921137e-221	2.0773143966317976e-188	3.871530210492569e-165
50	0.0	1.0454631423926977e-292	6.70247166358129e-237	4.670435495914672e-201	1.1313737725849669e-175	0.0	1.1183543091355858e-292	6.911455697487591e-237	4.746941682636019e-201	1.1422345385403442e-175


==> Interestingly/inter3.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	1.0	1.0	1.0	1.0	1.0	inf	inf	3.349571350904804e+242	4.063345437114716e+165	1.0976862584021426e+118
2	1.0	1.0	1.0	1.0	0.9999999999999997	inf	inf	9.308416165133414e+202	9.310472945721218e+133	4.764638240824139e+91
4	1.0	1.0	1.0	0.9999999999991246	0.9769448374863916	inf	1.046861509335707e+275	2.5867970085165813e+163	2.1333383492634521e+102	2.0681481062696478e+65
6	1.0	1.0	0.9999999999989512	0.7483891569432094	0.0007148468785789975	inf	1.8625111185153513e+222	7.188675972968514e+123	4.888186173752794e+70	8.977043740316296e+38
8	1.0	1.0	0.5063803033569048	8.011878909290994e-07	8.783606412102648e-15	inf	3.31366435355498e+169	1.9977239062133793e+84	1.120045682276407e+39	3896592998889.219
10	1.0	0.7147594596954921	1.002459685085098e-09	7.368271933709149e-22	2.4847237935011373e-31	6.727135040815817e+274	5.895466254595656e+116	5.551649316873502e+44	25663963.80567294	1.6913627067227914e-14
12	0.9988502463403727	5.462399936521062e-11	1.696695403125079e-29	5.57167401945488e-43	1.7329324775239985e-51	4.905397014703157e+195	1.048884819061344e+64	154279.62813922865	5.880465847431465e-25	7.34156173484996e-41
14	2.0500163629660515e-09	2.2154946049712582e-36	1.5586593614573065e-56	5.659706966632448e-68	6.252156179562525e-74	3.576993731485891e+116	186611086578.5542	4.2874112358710364e-35	1.3474098874455106e-56	3.1866925108599317e-67
16	2.028959221197335e-42	7.922843923243403e-72	3.503588699335919e-88	2.040414746183166e-95	8.092566229109722e-98	2.608327953218793e+37	3.3200688008036615e-42	1.1914661272635898e-74	3.087363232589403e-88	1.3832219254609955e-93
18	2.2131433992500304e-92	1.192327812570293e-113	9.563987438980708e-123	2.083876984903295e-124	1.2806444102879444e-122	1.9019811669388297e-42	5.906860650228401e-95	3.3110692077762255e-114	7.074173804688827e-120	6.004039889496163e-120
20	4.262287246261073e-153	1.6758348386577165e-159	3.761401414040947e-159	2.242779107606581e-154	5.377552892406672e-148	1.386916225364036e-121	1.050912039315844e-147	9.201419199270142e-154	1.620927997415209e-151	2.606125187225103e-146
22	1.3176961823553888e-220	6.7230043955940825e-208	1.017685192556483e-196	5.8326860125812184e-185	9.774177714235777e-174	1.011333155981828e-200	1.8697175704260648e-200	2.5570626878429886e-193	3.714083998138433e-183	1.1312197481185442e-172
24	2.090903124314074e-292	6.680013443076489e-258	5.0840564716885996e-235	6.189675864463469e-216	1.0473190273579804e-199	7.374596487394148e-280	3.3264856261762934e-253	7.106044674148628e-233	8.510199075606993e-215	4.91019435599651e-199
26	0.0	6.432339466993847e-309	8.74612011973378e-274	3.7308931046074115e-247	8.040048278722349e-226	0.0	5.918277068250763e-306	1.9747607734088894e-272	1.949969046008636e-246	2.1313284756353427e-225
28	0.0	0.0	0.0	1.5737916047886935e-278	5.001004251488365e-252	0.0	0.0	5.487835062985e-312	4.4680262431119247e-278	9.251285675701353e-252
30	0.0	0.0	0.0	5.29994713705756e-310	2.7239284134461395e-278	0.0	0.0	0.0	1.023773097834487e-309	4.015630984704251e-278
32	0.0	0.0	0.0	0.0	1.3644326165708797e-304	0.0	0.0	0.0	0.0	1.7430325654810887e-304
34	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
36	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
38	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
40	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
42	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> Outage/Asymbtotic.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0.0	1.0	1.0	1.0	1.0	1.0	3.4494083611653397e+148	1.4905305360911147e+235	7.176202499945742e+297	inf	inf
0.5	1.0	1.0	1.0	1.0	1.0	8.039198841431795e+145	7.981660720323053e+229	8.829105061601462e+289	inf	inf
1.0	1.0	1.0	1.0	1.0	1.0	1.8736174800203073e+143	4.274109540983482e+224	1.0862722476041315e+282	inf	inf
1.5	1.0	1.0	1.0	1.0	1.0	4.3666570894428e+140	2.2887482954284784e+219	1.3364745211233306e+274	inf	inf
2.0	1.0	1.0	1.0	1.0	1.0	1.0176940779060918e+138	1.2256047042306277e+214	1.644306157642372e+266	6.031957726584094e+302	inf
2.5	1.0	1.0	1.0	1.0	1.0	2.3718400941287237e+135	6.563006050218288e+208	2.02304099130055e+258	1.7050857712656497e+292	inf
3.0	1.0	1.0	1.0	1.0	1.0	5.527815828201721e+132	3.514432366856839e+203	2.4890102329544808e+250	4.819857199195836e+281	inf
3.5	1.0	1.0	1.0	1.0	1.0	1.2883139932644301e+130	1.88194780969292e+198	3.0623066790993934e+242	1.362454828497796e+271	1.134468246023218e+296
4.0	1.0	1.0	1.0	1.0	1.0	3.0025474741276627e+127	1.0077666003218128e+193	3.7676511219988725e+234	3.8513239769985743e+260	1.6928110582278658e+280
4.5	1.0	1.0	1.0	1.0	1.0	6.997743858658551e+124	5.396502046939605e+187	4.635458321004236e+226	1.0886743593661292e+250	2.5259493061200042e+264
5.0	1.0	1.0	1.0	1.0	1.0	1.6308957488048569e+122	2.889779670543297e+182	5.703148500217099e+218	3.077414073238256e+239	3.7691270186819013e+248
5.5	1.0	1.0	1.0	1.0	1.0	3.8009692798039324e+119	1.5474517514583601e+177	7.016760924836353e+210	8.69909105205647e+228	5.624150274330228e+232
6.0	1.0	1.0	1.0	1.0	1.0	8.858547504706784e+116	8.286468852627408e+171	8.632939134309003e+202	2.4590186218364756e+218	8.392146550502048e+216
6.5	1.0	1.0	1.0	1.0	1.0	2.0645750627376862e+114	4.4373316312357955e+166	1.0621373436410622e+195	6.951039535459235e+207	1.2522446999075048e+201
7.0	1.0	1.0	1.0	1.0	0.9999999999956622	4.811703258816828e+111	2.376152297889862e+161	1.3067805983633869e+187	1.9648875447482375e+197	1.8685526748243427e+185
7.5	1.0	1.0	1.0	1.0	0.9999973910070643	1.1214166376788827e+109	1.27240878347318e+156	1.6077728012134574e+179	5.554252775880121e+186	2.7881843691192434e+169
8.0	1.0	1.0	1.0	1.0	0.9911927562396017	2.6135761239196278e+106	6.813637803003923e+150	1.9780928669733197e+171	1.5700503563588718e+176	4.160424365307743e+153
8.5	1.0	1.0	1.0	1.0	0.6084622399585555	6.0912063598956636e+103	3.6486434794796097e+145	2.433709158045866e+163	4.438145365308031e+165	6.208029530310503e+137
9.0	1.0	1.0	1.0	1.0	0.040596254870357854	1.4196179165882446e+101	1.9538166872446532e+140	2.99426804719212e+155	1.2545543016396575e+155	9.263389324075366e+121
9.5	1.0	1.0	1.0	1.0	0.00011293845384245923	3.3085646914985616e+98	1.0462517559813123e+135	3.683941077673361e+147	3.546315783311643e+144	1.382248285875733e+106
10.0	1.0	1.0	1.0	0.9999999999999841	1.3341316346293644e-08	7.710948269897434e+95	5.602586691169093e+129	4.532467250718398e+139	1.002456060971586e+134	2.062539160306305e+90
10.5	1.0	1.0	1.0	0.9999999923060074	8.59711405574804e-14	1.7971153284024874e+93	3.0001361959601067e+124	5.5764353841965065e+131	2.833696195098118e+123	3.077643742637244e+74
11.0	1.0	1.0	1.0	0.9999276791566508	4.005938485238852e-20	4.188361003778515e+90	1.6065467060951317e+119	6.860861838371015e+123	8.010160683083524e+112	4.592344809195247e+58
11.5	1.0	1.0	1.0	0.9780867764608399	1.7683288704644215e-27	9.761403523037537e+87	8.602917168695978e+113	8.441131640943299e+115	2.2642749875520475e+102	6.85252505167164e+42
12.0	1.0	1.0	1.0	0.6179298768569216	9.478932654787231e-36	2.2749948883013222e+85	4.6067869381358747e+108	1.0385386713551726e+108	6.400547282504681e+91	1.0225081420229495e+27
12.5	1.0	1.0	0.9999999999748366	0.08837136232058505	7.725263378688942e-45	5.3021081748976826e+82	2.4668941333763418e+103	1.2777464181089508e+100	1.8092769535853397e+81	152574838124.5304
13.0	1.0	1.0	0.9999995098658682	0.0016380124208407454	1.1716760182010952e-54	1.235710517103945e+80	1.3210002431215652e+98	1.5720511465016665e+92	5.1143799901657306e+70	2.276664631997085e-05
13.5	1.0	1.0	0.999495282234534	3.8650189549594675e-06	3.963802255548176e-65	2.879949694935826e+77	7.073840821611976e+92	1.9341434045066068e+84	1.4457091619928461e+60	3.397153757657321e-21
14.0	1.0	1.0	0.9593483743473694	1.3414605021074773e-09	3.5171982057327954e-76	6.712017200273742e+74	3.7879799212799403e+87	2.379636767875632e+76	4.0866634569373487e+49	5.069105695660821e-37
14.5	1.0	1.0	0.6017525482661589	8.172387140248661e-14	9.461017407465274e-88	1.56430422989642e+72	2.0284301337657116e+82	2.927741104320937e+68	1.155199029605876e+39	7.5639298032523115e-53
15.0	1.0	1.0	0.12073656253648157	1.0404330340365454e-18	8.779597727640072e-100	3.6457709368981584e+69	1.0862066043313445e+77	3.602090911371723e+60	3.2654629187463414e+28	1.128661296557942e-68
15.5	1.0	0.9999999999963521	0.005424017411297851	3.2564557234100952e-24	3.1543433683885515e-112	8.496841899616355e+66	5.816541411276893e+71	4.431764446192506e+52	9.230658787295354e+17	1.6841461455657623e-84
16.0	1.0	0.9999999710310916	5.35773804898661e-05	2.9059529730366285e-30	4.86339860540664e-125	1.9802758735166777e+64	3.1147070782105083e+66	5.452537592688816e+44	26092797.183006797	2.5130198477382354e-100
16.5	1.0	0.9999750640109247	1.283183226514155e-07	8.451797028951469e-37	3.527256318692687e-138	4.6152353798761814e+61	1.667898411974978e+61	6.708426533190287e+36	0.0007375790618223997	3.749834164781437e-116
17.0	1.0	0.9969465817711448	8.449680500827766e-11	9.035174218368453e-44	1.306040747564148e-151	1.0756277898712019e+59	8.931450190387606e+55	8.253585745387759e+28	2.084954206416136e-14	5.595362199790689e-132
17.5	1.0	0.9304643668401662	1.7364582801076123e-14	3.953984502312893e-51	2.655856553263645e-165	2.5068605328082787e+56	4.782713499254185e+50	1.015464316698241e+21	5.893651633916981e-25	8.349190063095449e-148
18.0	1.0	0.604547194539056	1.2548013312267422e-18	7.800043955914106e-59	3.1655560264557144e-179	5.8424947645730535e+53	2.5611012689257327e+45	12493573221356.77	1.665990047890674e-35	1.2458348936249207e-163
18.5	1.0	0.1832341753998864	3.557118810021189e-23	7.560053007752603e-67	2.343670262361444e-193	1.3616531365558148e+51	1.3714473406604497e+40	153712.31590384254	4.709343225680565e-46	1.8589882017825815e-179
19.0	1.0	0.021278301170185348	4.368240468346998e-28	3.8879426058057373e-75	1.135045349192297e-207	3.1734718455119306e+48	7.343980618906246e+34	0.0018911704155329509	1.3312152521766267e-56	2.7739126204053042e-195
19.5	1.0	0.0009289382491586743	2.5409297471783995e-33	1.1363096831807743e-83	3.765567587556095e-222	7.396100580893931e+45	3.932637421200222e+29	2.326765763404509e-11	3.7630173947906244e-67	4.139128596008791e-211
20.0	0.9999999999999999	1.6091377841523916e-05	7.585317769140471e-39	2.006593356653997e-92	8.916693295533083e-237	1.7237368555849207e+43	2.1058929603939697e+24	2.8626922636295953e-19	1.0637122651910815e-77	6.176252780377059e-227
20.5	0.999999999999008	1.1937057644523285e-07	1.2486255522320925e-44	2.2612103533758125e-101	1.5633272474493582e-251	4.0173449709126063e+40	1.1276872708197614e+19	3.522059300139421e-27	3.006852385759093e-88	9.215973247096875e-243
21.0	0.9999999985517617	4.107785152610246e-10	1.2085297200972465e-50	1.7072994446169132e-110	2.096796786933656e-266	9.362833174348025e+37	60386667541307.51	4.333299066512617e-35	8.499630553871136e-99	1.3751730363281253e-258
21.5	0.9999994831842098	7.080375121854915e-13	7.284015773006501e-57	9.020765656655379e-120	2.2149785818921303e-281	2.182103993692062e+35	323365325.751493	5.331392574535891e-43	2.4026360553797933e-109	2.0519817377285832e-274
22.0	0.9999469687311797	6.563913581877972e-16	2.877590169520004e-63	3.467172971763031e-129	1.89130582978967e-296	5.085616448162856e+32	1731.5930511787708	6.559378050657363e-51	6.791659917479861e-120	3.0618903517880206e-290
22.5	0.9981834776330895	3.492569149523474e-19	7.800066577018633e-70	1.003494931703456e-138	0.0	1.1852549068508827e+30	0.009272529415212831	8.070206763040982e-59	1.9198348551965715e-130	4.5688381889548754e-306
23.0	0.9760971173047845	1.1311830542178008e-22	1.5111488095685484e-76	2.2555065758896462e-148	0.0	2.762357736831674e+27	4.9653584424732914e-08	9.929026303294963e-67	5.4268999272789e-141	6.77e-322
23.5	0.8613121555228846	2.3513178393114414e-26	2.170060333967018e-83	4.046618389296793e-158	0.0	6.437957119711597e+24	2.658906039358768e-13	1.2215989778974987e-74	1.534050845101878e-151	0.0
24.0	0.5900827915856297	3.2893595616809476e-30	2.38616033353294e-90	5.938749032851863e-168	0.0	1.5004317262247247e+22	1.423820940229429e-18	1.502971205046524e-82	4.3363836202846e-162	0.0
24.5	0.2748314706865137	3.231582494471649e-34	2.0681046477667648e-97	7.286736636434543e-178	0.0	3.496909536984487e+19	7.624436666158716e-24	1.8491522046677194e-90	1.2257887645844638e-172	0.0
25.0	0.08171154537775543	2.3161089108096468e-38	1.4498073981317187e-104	7.621806371497629e-188	0.0	8.1499051880363e+16	4.0828191827898357e-29	2.2750694521267593e-98	3.4650027002982697e-183	0.0
25.5	0.015382275760474337	1.2529211663207578e-42	8.412351290390704e-112	6.915171948741651e-198	0.0	189941872592043.66	2.1863139808536957e-34	2.7990886844981986e-106	9.794708566401495e-194	0.0
26.0	0.0018703894773094804	5.2736792231251035e-47	4.1239530786271606e-119	5.526923594446817e-208	0.0	442678953084.43024	1.1707520242447732e-39	3.443805839141329e-114	2.7687226879358636e-204	0.0
26.5	0.00015160562870155194	1.7746743004360006e-51	1.7396097702114582e-126	3.9453448706327703e-218	0.0	1031708558.1482688	6.269274744050996e-45	4.2370214003522655e-122	7.82649659325806e-215	0.0
27.0	8.484217391905394e-06	4.891722255377623e-56	6.418322771857921e-134	2.5464946973046424e-228	0.0	2404502.273125697	3.3571418201691136e-50	5.212939168348e-130	2.2123576763823093e-225	0.0
27.5	3.394722806826268e-07	1.1285822693546954e-60	2.1015668140948983e-141	1.502492689630248e-238	0.0	5603.938375623863	1.797720096957377e-55	6.413641142014336e-138	6.253789840608515e-236	0.0
28.0	1.0039436697453844e-08	2.221827027417818e-65	6.186585134751288e-149	8.183374496077081e-249	0.0	13.060551311921145	9.62663396460787e-61	7.890902113015779e-146	1.7677922420959396e-246	0.0
28.5	2.2630204757110396e-10	3.7972161090028057e-70	1.6564081255368355e-156	4.150313920636802e-259	0.0	0.030438950098615167	5.154978333133557e-66	9.708422217343299e-154	4.997112936098323e-257	0.0
29.0	3.999083375665056e-12	5.720880833000179e-75	4.075390560770092e-164	1.975264601357992e-269	0.0	7.094108517917385e-05	2.7604458331722425e-71	1.1944573712900597e-161	1.4125606562518625e-267	0.0
29.5	5.6834199366984427e-14	7.702757375151902e-80	9.299236504476746e-172	8.883144904464632e-280	0.0	1.653354517844454e-07	1.4781946121674584e-76	1.4695780425375272e-169	3.992960801779659e-278	0.0
30.0	6.647238543378726e-16	9.382418756084106e-85	1.984077496511866e-179	3.798222492727265e-290	0.0	3.8533117371585257e-10	7.915602926104085e-82	1.8080675585567737e-177	1.128711598612379e-288	0.0
30.5	6.5321411207576565e-18	1.0451868397469964e-89	3.9872536322070496e-187	1.55256751114084e-300	0.0	8.980536952886304e-13	4.23873616964901e-87	2.2245217345930813e-185	3.19058948005272e-299	0.0
31.0	5.494539014447255e-20	1.0752179665952204e-94	7.596596557850008e-195	6.096801677933e-311	0.0	2.093005950814321e-15	2.269806164308647e-92	2.736898255962718e-193	9.01901003120495e-310	0.0
31.5	4.022609834464273e-22	1.0303351737469203e-99	1.380108345929426e-202	0.0	0.0	4.877964350156474e-18	1.2154613586059334e-97	3.367291021259378e-201	2.5494e-320	0.0
32.0	2.6017500895349122e-24	9.268050878327582e-105	2.4032635618850145e-210	0.0	0.0	1.1368594624463536e-20	6.508689321117215e-103	4.142882840877229e-209	0.0	0.0
32.5	1.5066054926212158e-26	7.87972702872045e-110	4.029812760944837e-218	0.0	0.0	2.6495672058618755e-23	3.485346233253606e-108	5.097117571624607e-217	0.0	0.0
33.0	7.904771148238778e-29	6.37100234203355e-115	6.5335196967785724e-226	0.0	0.0	6.175087255967555e-26	1.8663724394160572e-113	6.271142230385083e-225	0.0	0.0
33.5	3.7980584183814667e-31	4.9254984761086556e-120	1.0279645754375968e-233	0.0	0.0	1.439167216987416e-28	9.994261256966266e-119	7.715581271393981e-233	0.0	0.0
34.0	1.6871279761326384e-33	3.65891932226346e-125	1.5746883561826444e-241	0.0	0.0	3.354126334732664e-31	5.351839534436384e-124	9.492719534735944e-241	0.0	0.0
34.5	6.987735676483401e-36	2.6230128125067867e-130	2.35537187104554e-249	0.0	0.0	7.81713433752132e-34	2.865863285532266e-129	1.1679187995758749e-248	0.0	0.0
35.0	2.7190568786533816e-38	1.8216833272213735e-135	3.449040803144817e-257	0.0	0.0	1.82186307707236e-36	1.5346447363592063e-134	1.4369268126076873e-256	0.0	0.0
35.5	1.0007606364783415e-40	1.229893979000139e-140	4.955806770150082e-265	0.0	0.0	4.2460381621789476e-39	8.217888406346344e-140	1.7678957351664123e-264	0.0	0.0
36.0	3.505032987963279e-43	8.096913474961727e-146	7.0016712033244994e-273	0.0	0.0	9.895826037405438e-42	4.400607401774301e-145	2.1750970912343078e-272	0.0	0.0
36.5	1.174467145102804e-45	5.212163307845721e-151	9.744449076682482e-281	0.0	0.0	2.306323429564667e-44	2.3564867940522415e-150	2.6760895805038054e-280	0.0	0.0
37.0	3.7832125550712463e-48	3.2886949434024327e-156	1.3381086064761413e-288	0.0	0.0	5.3751225432351265e-47	1.2618780780816647e-155	3.292476217150096e-288	0.0	0.0
37.5	1.1765501462755812e-50	2.0383621243848176e-161	1.815670220606389e-296	0.0	0.0	1.2527272621189584e-49	6.757246796213925e-161	4.0508358612036544e-296	0.0	0.0
38.0	3.546071125924825e-53	1.2434652389959423e-166	2.437576838989848e-304	0.0	0.0	2.9196089589271605e-52	3.618446588307374e-166	4.98386931056338e-304	0.0	0.0
38.5	1.0393208722765196e-55	7.478789828773373e-172	0.0	0.0	0.0	6.804447169633304e-55	1.9376465159995788e-171	6.13180937363e-312	0.0	0.0
39.0	2.9712198005218455e-58	4.4416422313955205e-177	0.0	0.0	0.0	1.5858459792281294e-57	1.0375927706374091e-176	7.544e-320	0.0	0.0
39.5	8.307640002459886e-61	2.608355775189942e-182	0.0	0.0	0.0	3.6959761860706333e-60	5.556218581610635e-182	0.0	0.0	0.0
40.0	2.277328642380498e-63	1.5164660504722723e-187	0.0	0.0	0.0	8.613850365626242e-63	2.97530647863626e-187	0.0	0.0	0.0
40.5	6.133560368855937e-66	8.73805894585528e-193	0.0	0.0	0.0	2.0075458927748835e-65	1.5932506095266703e-192	0.0	0.0	0.0
41.0	1.6261884643334603e-68	4.995005291791304e-198	0.0	0.0	0.0	4.678790947750978e-68	8.53171773390099e-198	0.0	0.0	0.0
41.5	4.2515024852820725e-71	2.835123724369747e-203	0.0	0.0	0.0	1.0904400647348673e-70	4.568660263220385e-203	0.0	0.0	0.0
42.0	1.0977129521965658e-73	1.5990373717949594e-208	0.0	0.0	0.0	2.5413820537345265e-73	2.4464776322581395e-208	0.0	0.0	0.0
42.5	2.802848048122702e-76	8.967981939220655e-214	0.0	0.0	0.0	5.922950698454158e-76	1.3100673852514508e-213	0.0	0.0	0.0
43.0	7.085986358859971e-79	5.004340124508402e-219	0.0	0.0	0.0	1.3804042145007988e-78	7.015296323454924e-219	0.0	0.0	0.0
43.5	1.775658912967928e-81	2.780048625800347e-224	0.0	0.0	0.0	3.217173149708809e-81	3.7566298543059834e-224	0.0	0.0	0.0
44.0	4.414635364018324e-84	1.5382365091729779e-229	0.0	0.0	0.0	7.497950938197231e-84	2.011642446959892e-229	0.0	0.0	0.0
44.5	1.0898792831160093e-86	8.481011292983503e-235	0.0	0.0	0.0	1.7474741226377418e-86	1.0772169448028276e-234	0.0	0.0	0.0
45.0	2.673880443475919e-89	4.6611610884396385e-240	0.0	0.0	0.0	4.072667098596309e-89	5.768402570367112e-240	0.0	0.0	0.0
45.5	6.523509599312548e-92	2.55453809658812e-245	0.0	0.0	0.0	9.491767048860428e-92	3.088929149727636e-245	0.0	0.0	0.0
46.0	1.5836526302574488e-94	1.3964841701409125e-250	0.0	0.0	0.0	2.2121533513230783e-94	1.6540945566199024e-250	0.0	0.0	0.0
46.5	3.8274785464228776e-97	7.617001646000623e-256	0.0	0.0	0.0	5.155649548265679e-97	8.857531751678452e-256	0.0	0.0	0.0
47.0	9.214021143604717e-100	4.14631768106356e-261	0.0	0.0	0.0	1.2015768368243696e-99	4.743130821511852e-261	0.0	0.0	0.0
47.5	2.21032362864014e-102	2.2530256998402315e-266	0.0	0.0	0.0	2.8003976633332454e-102	2.539905091021926e-266	0.0	0.0	0.0
48.0	5.28565830880999e-105	1.222303454073782e-271	0.0	0.0	0.0	6.526613057495713e-105	1.36009697268745e-271	0.0	0.0	0.0
48.5	1.260454319100235e-107	6.621804626741542e-277	0.0	0.0	0.0	1.5210938989133266e-107	7.283200390646525e-277	0.0	0.0	0.0
49.0	2.9982792414111347e-110	3.582820569586144e-282	0.0	0.0	0.0	3.5450648428653854e-110	3.900090140301015e-282	0.0	0.0	0.0
49.5	7.116259129699321e-113	1.9363541417070967e-287	0.0	0.0	0.0	8.26213605162575e-113	2.0884641759970195e-287	0.0	0.0	0.0
50.0	1.6856643514667974e-115	1.0454631423926977e-292	0.0	0.0	0.0	1.9255752760900083e-115	1.1183543091355858e-292	0.0	0.0	0.0
50.5	3.9858749956388845e-118	5.639547557515006e-298	0.0	0.0	0.0	4.48775004517093e-118	5.988689560188887e-298	0.0	0.0	0.0


==> Outage/O_sectors_L.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.5	1.0	1.0	1.0	1.0	0.9999999999999993	1.0	1.0	1.0	1.0	1.0
4.0	1.0	1.0	1.0	1.0	0.9999999588718208	1.0	1.0	1.0	1.0	1.0
4.5	1.0	1.0	1.0	1.0	0.9977301624533432	1.0	1.0	1.0	1.0	0.98
5.0	1.0	1.0	1.0	1.0	0.6594668175787376	1.0	1.0	1.0	1.0	0.64
5.5	1.0	1.0	1.0	0.999999997541901	0.0271571321051922	1.0	1.0	1.0	1.0	0.04
6.0	1.0	1.0	1.0	0.9989845925657632	1.5023549265101053e-05	1.0	1.0	1.0	1.0	0.0
6.5	1.0	1.0	1.0	0.6655759397675369	1.1475604613747137e-10	1.0	1.0	1.0	0.71	0.0
7.0	1.0	1.0	1.0	0.01659175583367615	1.7278449301617012e-17	1.0	1.0	1.0	0.01	0.0
7.5	1.0	1.0	0.9999998632509809	2.18799599613827e-06	7.565216466397167e-26	1.0	1.0	1.0	0.0	0.0
8.0	1.0	1.0	0.9823174885190018	1.630360851809421e-12	1.3917301259663245e-35	1.0	1.0	0.97	0.0	0.0
8.5	1.0	1.0	0.20705551691333982	1.0731874372935877e-20	1.5057033812773493e-46	1.0	1.0	0.21	0.0	0.0
9.0	1.0	1.0	0.00014273539395238613	1.0035187892348786e-30	1.2976270016738636e-58	1.0	1.0	0.0	0.0	0.0
9.5	1.0	0.9999999999986168	1.1765597177249613e-10	2.0815252760291865e-42	1.1696452651597648e-71	1.0	1.0	0.0	0.0	0.0
10.0	1.0	0.9997109808733842	1.8268810463334476e-19	1.4368401368667731e-55	1.4070577524216207e-85	1.0	1.0	0.0	0.0	0.0
10.5	1.0	0.512127843223238	9.834505937821783e-31	4.756180715330101e-70	2.808901298077616e-100	1.0	0.53	0.0	0.0	0.0
11.0	1.0	0.0005720677178904603	3.3074251177244563e-44	1.0475184641458878e-85	1.130357273019588e-115	1.0	0.0	0.0	0.0	0.0
11.5	1.0	7.086120805329684e-11	1.1917901586088661e-59	2.0574910436341508e-102	1.0908231644521387e-131	1.0	0.0	0.0	0.0	0.0
12.0	1.0	1.5240280596490092e-21	7.486211566215612e-77	4.6820808796291186e-120	2.947311143266511e-148	1.0	0.0	0.0	0.0	0.0
12.5	0.9999868823154257	1.307960894024466e-35	1.2684951533966733e-95	1.5592693839447193e-138	2.5599719880697704e-165	1.0	0.0	0.0	0.0	0.0
13.0	0.5103812536021439	1.0116184810208568e-52	8.568607454736178e-116	9.360801554945525e-158	8.085253168300831e-183	0.55	0.0	0.0	0.0	0.0
13.5	3.241030550097762e-05	1.4878502338614875e-72	3.27092232907443e-137	1.220021292138848e-177	1.0363736235858362e-200	0.0	0.0	0.0	0.0	0.0
14.0	1.8224793329241e-15	8.159210784844288e-95	9.634918976945945e-160	4.074762299012679e-198	5.946287951425192e-219	0.0	0.0	0.0	0.0	0.0
14.5	2.100918373105284e-31	3.05097554056235e-119	2.8916551492351697e-183	4.043302879539521e-219	1.666519256312901e-237	0.0	0.0	0.0	0.0	0.0
15.0	1.8342985778575035e-52	1.3346068871766476e-145	1.1329988025226828e-207	1.3599634061730736e-240	2.466161958968872e-256	0.0	0.0	0.0	0.0	0.0
15.5	4.210474442545141e-78	1.1059863455754336e-173	7.229543837506867e-233	1.743904145323762e-262	2.0654808879542386e-275	0.0	0.0	0.0	0.0	0.0
16.0	7.8719573630359e-108	2.6697465967745125e-203	9.149625317110206e-259	9.467393993838117e-285	1.04154378059967e-294	0.0	0.0	0.0	0.0	0.0
16.5	3.310522974860534e-141	2.755451688500299e-234	2.7380208738490316e-285	2.389013076130837e-307	0.0	0.0	0.0	0.0	0.0	0.0
17.0	7.771877775377694e-178	1.7122618464976237e-266	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
17.5	2.2939398182287805e-217	8.69269576211753e-300	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
18.0	1.756963884995863e-259	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
18.5	6.664956045744947e-304	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
19.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
19.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
20.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
21.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
21.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
22.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
22.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
23.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
23.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
24.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
24.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
25.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
25.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
26.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
26.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
27.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
27.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
28.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
28.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
29.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
29.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
30.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
31.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
31.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
32.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
32.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
33.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
33.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
34.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
34.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
35.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
35.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
36.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
36.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
37.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
37.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
38.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
38.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
39.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
39.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
40.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
41.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
41.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
42.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
42.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
43.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
43.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
45.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
45.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
47.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
47.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
49.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
49.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
51.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
51.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
52.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
52.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
53.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
53.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
54.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
54.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
55.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
55.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
56.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
56.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
57.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
57.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
58.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
58.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
59.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
59.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> Outage/O_sectors_S.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
4.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
4.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
5.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
5.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
6.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
6.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
7.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
7.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
8.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
8.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
9.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
9.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
10.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
10.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
11.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
11.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
12.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
12.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
13.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
13.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
14.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
14.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
15.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
15.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
16.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
16.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
17.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
17.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
18.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
18.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
19.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
19.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
20.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
20.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
21.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
21.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
22.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
22.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
23.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
23.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
24.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
24.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
25.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
25.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
26.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
26.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
27.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
27.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
28.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
28.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
29.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
29.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
30.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
30.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
31.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
31.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
32.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
32.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
33.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
33.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
34.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
34.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
35.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
35.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
36.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
36.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
37.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
37.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
38.0	1.0	1.0	1.0	1.0	0.9999999999999861	1.0	1.0	1.0	1.0	1.0
38.5	1.0	1.0	1.0	1.0	0.999999999923233	1.0	1.0	1.0	1.0	1.0
39.0	1.0	1.0	1.0	1.0	0.999999922001369	1.0	1.0	1.0	1.0	1.0
39.5	1.0	1.0	1.0	1.0	0.9999823640219511	1.0	1.0	1.0	1.0	1.0
40.0	1.0	1.0	1.0	0.9999999999987499	0.9989384929945222	1.0	1.0	1.0	1.0	1.0
40.5	1.0	1.0	1.0	0.9999999951610149	0.9798581174291886	1.0	1.0	1.0	1.0	0.98
41.0	1.0	1.0	1.0	0.999996928576728	0.8575006481396452	1.0	1.0	1.0	1.0	0.81
41.5	1.0	1.0	1.0	0.9996042228952566	0.5498184207979127	1.0	1.0	1.0	1.0	0.6
42.0	1.0	1.0	0.9999999999996743	0.9873388941808044	0.21676870190524347	1.0	1.0	1.0	0.98	0.29
42.5	1.0	1.0	0.9999999966558362	0.87716953969008	0.04866902786500787	1.0	1.0	1.0	0.85	0.03
43.0	1.0	1.0	0.9999959911591875	0.5504398823503323	0.006193841206575888	1.0	1.0	1.0	0.51	0.01
43.5	1.0	1.0	0.9992748691970447	0.19258575865162647	0.00045997407349505253	1.0	1.0	1.0	0.19	0.0
44.0	1.0	1.0	0.9746951124542653	0.03386750936431299	2.0780328761713627e-05	1.0	1.0	0.98	0.01	0.0
44.5	1.0	0.9999999999995959	0.7801833926179951	0.002976563614797223	5.972284032508705e-07	1.0	1.0	0.83	0.0	0.0
45.0	1.0	0.9999999892812249	0.3578886351141816	0.0001357414153569918	1.1407749231779098e-08	1.0	1.0	0.4	0.0	0.0
45.5	1.0	0.9999796282651056	0.07234993566049926	3.3848963434555944e-06	1.5089807326313123e-10	1.0	1.0	0.09	0.0	0.0
46.0	1.0	0.9961608290092817	0.005989438260305539	4.878882582226905e-08	1.4355789159278272e-12	1.0	0.99	0.0	0.0	0.0
46.5	1.0	0.9005423636109181	0.00020848429314934697	4.289505165579704e-10	1.0166982509961669e-14	1.0	0.93	0.0	0.0	0.0
47.0	1.0	0.48258175108713314	3.2471536473052877e-06	2.4189811720838435e-12	5.529795791053102e-17	1.0	0.46	0.0	0.0	0.0
47.5	0.9999999999964105	0.09307752881661717	2.4309046045433515e-08	9.162428240824564e-15	2.375543417682032e-19	1.0	0.08	0.0	0.0	0.0
48.0	0.9999997419632122	0.00533638148207157	9.392103888304978e-11	2.4305882363313944e-17	8.266027278031017e-22	1.0	0.0	0.0	0.0	0.0
48.5	0.9994414559215322	9.205281129992652e-05	2.002592758805627e-13	4.689578743850059e-20	2.3829793677504204e-24	1.0	0.0	0.0	0.0	0.0
49.0	0.9414384236284865	5.185827114386306e-07	2.5062968754220795e-16	6.808078441273952e-23	5.8078482987158035e-27	0.9	0.0	0.0	0.0	0.0
49.5	0.47589005600118284	1.053981574537868e-09	1.9472396843437279e-19	7.666777292419702e-26	1.2185300825696163e-29	0.5	0.0	0.0	0.0	0.0
50.0	0.05190104037667045	8.538083093027713e-13	9.879294434950725e-23	6.882522845756456e-29	2.236676956685097e-32	0.09	0.0	0.0	0.0	0.0
50.5	0.0008589144362543957	3.0279723978332734e-16	3.4253956854433605e-26	5.046956849620008e-32	3.644073608475298e-35	0.0	0.0	0.0	0.0	0.0
51.0	2.227216298994471e-06	5.1242487119878066e-20	8.454674484528215e-30	3.089830677466759e-35	5.33810652358162e-38	0.0	0.0	0.0	0.0	0.0
51.5	1.041143284071096e-09	4.474553203657243e-24	1.5408309558662092e-33	1.6103808956144026e-38	7.112162915782632e-41	0.0	0.0	0.0	0.0	0.0
52.0	1.0301601264879985e-13	2.1633206962887663e-28	2.14230198276797e-37	7.270612310840613e-42	8.707447897459714e-44	0.0	0.0	0.0	0.0	0.0
52.5	2.522614376257224e-18	6.169325837259787e-33	2.339705234256791e-41	2.888084992966815e-45	9.886314663461504e-47	0.0	0.0	0.0	0.0	0.0
53.0	1.7675873036536964e-23	1.0983436179501826e-37	2.060291743292985e-45	1.02345256725664e-48	1.0495000151676338e-49	0.0	0.0	0.0	0.0	0.0
53.5	4.0448056587705965e-29	1.2843074501925434e-42	1.4972737884747491e-49	3.275799798322689e-52	1.0493043629389728e-52	0.0	0.0	0.0	0.0	0.0
54.0	3.405766512813745e-35	1.0321384140293972e-47	9.168727885819966e-54	9.575292626089646e-56	9.945247480981426e-56	0.0	0.0	0.0	0.0	0.0
54.5	1.1745839403322728e-41	5.936770018669509e-53	4.819590941521466e-58	2.5813511336790735e-59	8.987589289516172e-59	0.0	0.0	0.0	0.0	0.0
55.0	1.826494812740846e-48	2.5341061848614315e-58	2.2110222767008764e-62	6.47463495796091e-63	7.784487354027449e-62	0.0	0.0	0.0	0.0	0.0
55.5	1.3955185309540186e-55	8.290703400918463e-64	8.984005288387695e-67	1.5228488406735956e-66	6.491997096277755e-65	0.0	0.0	0.0	0.0	0.0
56.0	5.657000663334377e-63	2.1397766287416243e-69	3.2761181409239257e-71	3.382232521843458e-70	5.234477815488649e-68	0.0	0.0	0.0	0.0	0.0
56.5	1.303032252750132e-70	4.470166813999626e-75	1.0848297756289573e-75	7.137704386899087e-74	4.09549862878415e-71	0.0	0.0	0.0	0.0	0.0
57.0	1.8131342018188915e-78	7.734252194012311e-81	3.2962763156638454e-80	1.439236829963853e-77	3.119590068248352e-74	0.0	0.0	0.0	0.0	0.0
57.5	1.6096664146512503e-86	1.13119083765375e-86	9.276844594360803e-85	2.786591688060283e-81	2.320120567656434e-77	0.0	0.0	0.0	0.0	0.0
58.0	9.572796556677327e-95	1.4242895799349143e-92	2.4384097722733604e-89	5.203521924122528e-85	1.689170564810857e-80	0.0	0.0	0.0	0.0	0.0
58.5	3.9830684189690736e-103	1.569167466153865e-98	6.030673390545875e-94	9.408320902086979e-89	1.2066785472641816e-83	0.0	0.0	0.0	0.0	0.0
59.0	1.2053396430506013e-111	1.5347827686927388e-104	1.4127031388165717e-98	1.652874398142664e-92	8.475412861332037e-87	0.0	0.0	0.0	0.0	0.0
59.5	2.746171143937933e-120	1.350038643745073e-110	3.152996005637986e-103	2.8303334151373683e-96	5.8638120773030825e-90	0.0	0.0	0.0	0.0	0.0
60.0	4.8580188092648076e-129	1.0803712774769999e-116	6.740105493656193e-108	4.737126704588298e-100	4.002774207289005e-93	0.0	0.0	0.0	0.0	0.0
60.5	6.858668177230818e-138	7.946758674955432e-123	1.3864881013709707e-112	7.768735027676544e-104	2.6998436800807715e-96	0.0	0.0	0.0	0.0	0.0


==> Outage/O_sectors_m.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
0.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
1.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
2.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
3.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
4.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
4.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
5.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
5.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
6.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
6.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
7.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
7.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
8.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
8.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
9.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
9.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
10.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
10.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
11.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
11.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
12.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
12.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
13.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
13.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
14.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
14.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
15.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
15.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
16.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
16.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
17.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
17.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
18.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
18.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
19.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
19.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
20.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
20.5	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0	1.0
21.0	1.0	1.0	1.0	1.0	0.9999999999836828	1.0	1.0	1.0	1.0	1.0
21.5	1.0	1.0	1.0	1.0	0.9999986005604614	1.0	1.0	1.0	1.0	1.0
22.0	1.0	1.0	1.0	1.0	0.9975446062042197	1.0	1.0	1.0	1.0	0.99
22.5	1.0	1.0	1.0	0.9999999999997902	0.8445080310648976	1.0	1.0	1.0	1.0	0.84
23.0	1.0	1.0	1.0	0.9999998426072396	0.2363700045440486	1.0	1.0	1.0	1.0	0.26
23.5	1.0	1.0	1.0	0.9989075260600426	0.008549618768068715	1.0	1.0	1.0	1.0	0.01
24.0	1.0	1.0	1.0	0.8627635854936272	3.3028145997322375e-05	1.0	1.0	1.0	0.86	0.0
24.5	1.0	1.0	0.9999999999989196	0.21091931058173052	1.530606182310215e-08	1.0	1.0	1.0	0.13	0.0
25.0	1.0	1.0	0.9999985625211986	0.004288187719991913	1.0233245010072642e-12	1.0	1.0	1.0	0.0	0.0
25.5	1.0	1.0	0.9923909713676392	5.748795578678561e-06	1.194087307797105e-17	1.0	1.0	1.0	0.0	0.0
26.0	1.0	1.0	0.6030749515639011	5.928233655804891e-10	2.910780014244097e-23	1.0	1.0	0.59	0.0	0.0
26.5	1.0	1.0	0.03416701988399537	5.9180843287566946e-15	1.7477612863220545e-29	1.0	1.0	0.05	0.0	0.0
27.0	1.0	0.9999999996884763	6.413582103175869e-05	7.220295722991183e-21	3.000584607913776e-36	1.0	1.0	0.0	0.0	0.0
27.5	1.0	0.9998094912344273	4.110913076869642e-09	1.3391912425356635e-27	1.6843266386913467e-43	1.0	1.0	0.0	0.0	0.0
28.0	1.0	0.8468448062165634	1.1818739966073989e-14	4.608507615620564e-35	3.4863087285702654e-51	1.0	0.88	0.0	0.0	0.0
28.5	1.0	0.07913415266429676	2.0632240883974413e-21	3.5222798730895274e-43	2.9631757030355906e-59	1.0	0.05	0.0	0.0	0.0
29.0	1.0	8.694227251790311e-05	2.920150094437833e-29	7.027481491712136e-52	1.1386027070266508e-67	1.0	0.0	0.0	0.0	0.0
29.5	0.9999999999999807	9.165594388182001e-10	4.368469985972904e-38	4.2299888890914834e-61	2.1553503847451804e-76	1.0	0.0	0.0	0.0	0.0
30.0	0.9999929596202768	1.3186880211379656e-16	8.779984189525769e-48	8.742802175159793e-71	2.170191517384241e-85	1.0	0.0	0.0	0.0	0.0
30.5	0.8932522897499426	3.9335244607848052e-25	2.9411951341053052e-58	6.9654827561992345e-81	1.2446043335876345e-94	0.92	0.0	0.0	0.0	0.0
31.0	0.04119221243939826	3.6335899397380666e-35	1.9920333650817116e-69	2.371792623451699e-91	4.321455394334903e-104	0.02	0.0	0.0	0.0	0.0
31.5	2.0420438413552276e-06	1.5017786425674428e-46	3.242074223332775e-81	3.78477990265457e-102	9.592720534986418e-114	0.0	0.0	0.0	0.0	0.0
32.0	8.38580306055886e-14	3.872349319917994e-59	1.4794981869897753e-93	3.072853819068282e-113	1.4290773779159967e-123	0.0	0.0	0.0	0.0	0.0
32.5	5.1593764870668305e-24	8.396352185440345e-73	2.1726844554515463e-106	1.3659131720375278e-124	1.4920292016656897e-133	0.0	0.0	0.0	0.0	0.0
33.0	9.151344544832711e-37	1.9999860296604735e-87	1.1610647208581717e-119	3.54880673031e-136	1.1346816994276428e-143	0.0	0.0	0.0	0.0	0.0
33.5	8.654360789032206e-52	6.645621330706396e-103	2.519535252538212e-133	5.712718830307689e-148	6.505719496963825e-154	0.0	0.0	0.0	0.0	0.0
34.0	7.631445438587626e-69	3.813025154568797e-119	2.4483171242425076e-147	6.001829323916053e-160	2.8998054116192996e-164	0.0	0.0	0.0	0.0	0.0
34.5	1.0375265515818286e-87	4.570072133100389e-136	1.1624650501746565e-161	4.3105779693314335e-172	1.0327042266786948e-174	0.0	0.0	0.0	0.0	0.0
35.0	3.412375724034551e-108	1.356042167363085e-153	2.914978370593835e-176	2.2056945698336008e-184	3.0109821921834956e-185	0.0	0.0	0.0	0.0	0.0
35.5	4.0614664367198795e-130	1.1591131044847235e-171	4.1376185018825174e-191	8.342812608093722e-197	7.345257895327694e-196	0.0	0.0	0.0	0.0	0.0
36.0	2.506499242471006e-153	3.267125481234602e-190	3.536511790041466e-206	2.4104560945133342e-209	1.5285816152407144e-206	0.0	0.0	0.0	0.0	0.0
36.5	1.1056110470000344e-177	3.425477088599858e-209	1.9232938477304574e-221	5.477964946951816e-222	2.7609263875553272e-217	0.0	0.0	0.0	0.0	0.0
37.0	4.6412830864702157e-203	1.4874644899398264e-228	6.990367879520172e-237	1.0050910122870346e-234	4.395340327016176e-228	0.0	0.0	0.0	0.0	0.0
37.5	2.393755028655517e-229	2.943991981379958e-248	1.7740234000018732e-252	1.5239102716162957e-247	6.252619166470624e-239	0.0	0.0	0.0	0.0	0.0
38.0	1.9046865893509444e-256	2.892486717761811e-268	3.268728274559045e-268	1.9493306263801337e-260	8.04592258966519e-250	0.0	0.0	0.0	0.0	0.0
38.5	2.8644855496097053e-284	1.5223188247265238e-288	4.5276400023019394e-284	2.142937770453769e-273	9.468242537260232e-261	0.0	0.0	0.0	0.0	0.0
39.0	0.0	4.593086434773143e-309	4.863063958127351e-300	2.058188845151318e-286	1.0288762484576902e-271	0.0	0.0	0.0	0.0	0.0
39.5	0.0	0.0	0.0	1.7526237122160986e-299	1.0414033952364353e-282	0.0	0.0	0.0	0.0	0.0
40.0	0.0	0.0	0.0	0.0	9.894408553734114e-294	0.0	0.0	0.0	0.0	0.0
40.5	0.0	0.0	0.0	0.0	8.885136992605827e-305	0.0	0.0	0.0	0.0	0.0
41.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
41.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
42.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
42.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
43.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
43.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
44.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
45.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
45.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
46.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
47.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
47.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
48.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
49.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
49.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
50.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
51.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
51.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
52.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
52.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
53.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
53.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
54.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
54.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
55.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
55.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
56.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
56.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
57.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
57.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
58.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
58.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
59.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
59.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60.5	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> Outage/Ric_Asym.txt <==
x	y_asym1	y_asym2	y_asym3	y1	y2	y3	y_sim1	y_sim2	y_sim3
0.0	7.367300972787705e+208	inf	7.226630430342095e+250	0.999185605155245	1.0	1.0	1.0	1.0	1.0
0.5	5.8029778625197224e+187	inf	4.4183299164335107e+247	0.7616972643682781	1.0	1.0	1.0	1.0	1.0
1.0	4.570812594362833e+166	inf	2.7013473898548842e+244	0.05104307326714985	1.0	1.0	0.0	1.0	1.0
1.5	3.6002770073853713e+145	inf	1.6515918590720602e+241	4.9251980156362466e-05	1.0	1.0	0.0	1.0	1.0
2.0	2.835818415720586e+124	inf	1.0097759655782316e+238	6.341780372402954e-10	1.0	1.0	0.0	1.0	1.0
2.5	2.233679816982823e+103	inf	6.173725639652832e+234	1.5329189496701218e-16	1.0	1.0	0.0	1.0	1.0
3.0	1.7593952762055094e+82	inf	3.774588579347019e+231	1.0266774294623432e-24	1.0	1.0	0.0	1.0	1.0
3.5	1.385817123116065e+61	inf	2.3077667805363312e+228	2.762767828480193e-34	1.0	1.0	0.0	1.0	1.0
4.0	1.091562041057688e+40	inf	1.4109584134514157e+225	4.198472278167877e-45	1.0	1.0	0.0	1.0	1.0
4.5	8.597871029322037e+18	inf	8.62653740091764e+221	4.900255245779204e-57	1.0	1.0	0.0	1.0	1.0
5.0	0.006772256954377629	inf	5.274226853178508e+218	5.78948247016907e-70	1.0	1.0	0.0	1.0	1.0
5.5	5.334281486626336e-24	inf	3.2246389954595388e+215	8.86571898108303e-84	1.0	1.0	0.0	1.0	1.0
6.0	4.2016360528318303e-45	inf	1.971530034733184e+212	2.1948718911445558e-98	1.0	1.0	0.0	1.0	1.0
6.5	3.3094889283072704e-66	inf	1.2053847526275782e+209	1.070114855784292e-113	1.0	1.0	0.0	1.0	1.0
7.0	2.6067743204942407e-87	inf	7.369669121290446e+205	1.2253858971263342e-129	1.0	1.0	0.0	1.0	1.0
7.5	2.0532694035830885e-108	inf	4.5057831401061975e+202	3.8564338276197686e-146	1.0	1.0	0.0	1.0	1.0
8.0	1.6172919959141957e-129	8.314027663764672e+303	2.7548159044229105e+199	3.83747703773124e-163	1.0	1.0	0.0	1.0	1.0
8.5	1.2738870970769624e-150	4.702255466066645e+292	1.6842822726444326e+196	1.3681782525923712e-180	1.0	1.0	0.0	1.0	1.0
9.0	1.0033984835140415e-171	2.6595060014687847e+281	1.0297627400037348e+193	1.953828964678063e-198	1.0	1.0	0.0	1.0	1.0
9.5	7.903436019001548e-193	1.5041658673988208e+270	6.295923895435053e+189	1.2343544400453285e-216	1.0	1.0	0.0	1.0	1.0
10.0	6.225273600944171e-214	8.507275243592393e+258	3.8493000530362507e+186	3.769499549804694e-235	1.0	1.0	0.0	1.0	1.0
10.5	4.9034408975332125e-235	4.8115526112416277e+247	2.3534450454599687e+183	6.021757440455241e-254	1.0	1.0	0.0	1.0	1.0
11.0	3.862277255083533e-256	2.7213223820615437e+236	1.438885902810089e+180	5.399330119250793e-273	1.0	1.0	0.0	1.0	1.0
11.5	3.042187293955844e-277	1.5391280331856856e+225	8.797284836965573e+176	2.893304805526554e-292	1.0	1.0	0.0	1.0	1.0
12.0	2.3962297163736354e-298	8.705014584649074e+213	5.378621081182245e+173	0.0	1.0	1.0	0.0	1.0	1.0
12.5	1.88743e-319	4.923390210891715e+202	3.288465165226625e+170	0.0	1.0	1.0	0.0	1.0	1.0
13.0	0.0	2.784575595249651e+191	2.0105530729322683e+167	0.0	1.0	1.0	0.0	1.0	1.0
13.5	0.0	1.5749028440820013e+180	1.2292432657709913e+164	0.0	1.0	1.0	0.0	1.0	1.0
14.0	0.0	8.907350091444421e+168	7.515539016533517e+160	0.0	1.0	1.0	0.0	1.0	1.0
14.5	0.0	5.037827314217143e+157	4.594967349575659e+157	0.0	1.0	1.0	0.0	1.0	1.0
15.0	0.0	2.8492990381335953e+146	2.809342736059093e+154	0.0	1.0	1.0	0.0	1.0	1.0
15.5	0.0	1.611509188851656e+135	1.7176197365965188e+151	0.0	0.9999999999443137	1.0	0.0	1.0	1.0
16.0	0.0	9.114388595219487e+123	1.0501451181725437e+148	0.0	0.9999967407238183	1.0	0.0	1.0	1.0
16.5	0.0	5.154924342930698e+112	6.420540855025845e+144	0.0	0.9958972148758336	1.0	0.0	1.0	1.0
17.0	0.0	2.9155268840820953e+101	3.925490311547692e+141	0.0	0.8024265937184848	1.0	0.0	0.0	1.0
17.5	0.0	1.6489663952998228e+90	2.4000274328902408e+138	0.0	0.19085938514535575	1.0	0.0	0.0	1.0
18.0	0.0	9.326239410357031e+78	1.467366168674794e+135	0.0	0.005614633771141545	1.0	0.0	0.0	1.0
18.5	0.0	5.2747431231598566e+67	8.971411924147833e+131	0.0	1.77085400628595e-05	1.0	0.0	0.0	1.0
19.0	0.0	2.9832941007741385e+56	5.4850816129578795e+128	0.0	6.806763153731966e-09	1.0	0.0	0.0	1.0
19.5	0.0	1.6872942404787867e+45	3.3535546639906095e+125	0.0	3.842253274407057e-13	1.0	0.0	0.0	1.0
20.0	0.0	9.543014392091467e+33	2.0503485048983152e+122	0.0	3.850925004779575e-18	1.0	0.0	0.0	1.0
20.5	0.0	5.397346918094579e+22	1.2535740170509766e+119	0.0	8.192063908724933e-24	1.0	0.0	0.0	1.0
21.0	0.0	305263646866.19794	7.664296154878663e+115	0.0	4.355014275184397e-30	1.0	0.0	0.0	1.0
21.5	0.0	1.7265129611298586	4.6859168067216e+112	0.0	6.70636595696856e-37	1.0	0.0	0.0	1.0
22.0	0.0	9.764827995572749e-12	2.8649488323254552e+109	0.0	3.4162805088556247e-44	1.0	0.0	0.0	1.0
22.5	0.0	5.522800461382923e-23	1.7516170581751346e+106	0.0	6.484564495384899e-52	1.0	0.0	0.0	1.0
23.0	0.0	3.123590599863196e-34	1.0709309303788367e+103	0.0	5.101778821788015e-60	1.0	0.0	0.0	1.0
23.5	0.0	1.7666432643686025e-45	6.547624392496798e+99	0.0	1.8298446706913394e-68	1.0	0.0	0.0	1.0
24.0	0.0	9.99179733629429e-57	4.003188624877231e+96	0.0	3.2574476689034708e-77	1.0	0.0	0.0	1.0
24.5	0.0	5.651169991314898e-68	2.447531838373549e+93	0.0	3.1050356939601856e-86	1.0	0.0	0.0	1.0
25.0	0.0	3.196193957490908e-79	1.496410152303472e+90	0.0	1.6958543938343053e-95	1.0	0.0	0.0	1.0
25.5	0.0	1.8077063386167419e-90	9.14898555683309e+86	0.0	5.637378159833049e-105	1.0	0.0	0.0	1.0
26.0	0.0	1.0224042251931843e-101	5.59364934742623e+83	0.0	1.2037356829029765e-114	1.0	0.0	0.0	1.0
26.5	0.0	5.78252328579324e-113	3.4199324971709103e+80	0.0	1.7322774827864925e-124	1.0	0.0	0.0	1.0
27.0	0.0	3.2704848754342994e-124	2.0909316188344454e+77	0.0	1.7536515528720074e-134	1.0	0.0	0.0	1.0
27.5	0.0	1.849723864791399e-135	1.2783863536073218e+74	0.0	1.2974758500081878e-144	1.0	0.0	0.0	1.0
28.0	0.0	1.0461685365612745e-146	7.815997684326171e+70	0.0	7.259003340859382e-155	1.0	0.0	0.0	1.0
28.5	0.0	5.916929698121585e-158	4.778666451578564e+67	0.0	3.165653488481879e-165	1.0	0.0	0.0	1.0
29.0	0.0	3.346502578598505e-169	2.921655555404839e+64	0.0	1.105641263408423e-175	1.0	0.0	0.0	1.0
29.5	0.0	1.8927180277504173e-180	1.786287298124341e+61	0.0	3.1681753891397748e-186	1.0	0.0	0.0	1.0
30.0	0.0	1.0704852150665312e-191	1.0921281619038451e+58	0.0	7.610093715940618e-197	1.0	0.0	0.0	1.0
30.5	0.0	6.054460193619025e-203	6.677223329505124e+54	0.0	1.562009678469184e-207	1.0	0.0	0.0	1.0
31.0	0.0	3.424287203615199e-214	4.082424842370551e+51	0.0	2.7868457254717743e-218	1.0	0.0	0.0	1.0
31.5	0.0	1.9367115280071784e-225	2.4959765116676784e+48	0.0	4.388274442915897e-229	0.9999999999997548	0.0	0.0	1.0
32.0	0.0	1.0953670996860722e-236	1.526029011517384e+45	0.0	6.181922304428125e-240	0.9999999992148387	0.0	0.0	1.0
32.5	0.0	6.195187387092765e-248	9.330073953447634e+41	0.0	7.886033707421289e-251	0.9999995099361215	0.0	0.0	1.0
33.0	0.0	3.5038798200338935e-259	5.704365993031987e+38	0.0	9.208400408531017e-262	0.9999279264898192	0.0	0.0	1.0
33.5	0.0	1.9817275937156218e-270	3.487624165126445e+35	0.0	9.93747798166761e-273	0.9970237563892385	0.0	0.0	1.0
34.0	0.0	1.1208273278208485e-281	2.1323180055472572e+32	0.0	9.996698994880874e-284	0.959195752921421	0.0	0.0	1.0
34.5	0.0	6.339185581176043e-293	1.3036898075903135e+29	0.0	9.445891392051529e-295	0.7798597758019082	0.0	0.0	1.0
35.0	0.0	3.585322452006542e-304	7.970701884021746e+25	0.0	8.440962883229007e-306	0.43606803011694845	0.0	0.0	0.0
35.5	0.0	2.02778999e-315	4.873251915758811e+22	0.0	0.0	0.14488107033974584	0.0	0.0	0.0
36.0	0.0	0.0	2.9794846903073837e+19	0.0	0.0	0.02721961286755708	0.0	0.0	0.0
36.5	0.0	0.0	1.8216437757032508e+16	0.0	0.0	0.0029182708143687536	0.0	0.0	0.0
37.0	0.0	0.0	11137449560837.068	0.0	0.0	0.00018481304673108345	0.0	0.0	0.0
37.5	0.0	0.0	6809387454.048131	0.0	0.0	7.219271415664675e-06	0.0	0.0	0.0
38.0	0.0	0.0	4163229.404189044	0.0	0.0	1.818963160586348e-07	0.0	0.0	0.0
38.5	0.0	0.0	2545.3800637530558	0.0	0.0	3.086160331966555e-09	0.0	0.0	0.0
39.0	0.0	0.0	1.5562341249877356	0.0	0.0	3.6703266627226345e-11	0.0	0.0	0.0
39.5	0.0	0.0	0.0009514746682683867	0.0	0.0	3.1743866668613984e-13	0.0	0.0	0.0
40.0	0.0	0.0	5.817274083766606e-07	0.0	0.0	2.0643977915102456e-15	0.0	0.0	0.0
40.5	0.0	0.0	3.5566556729512414e-10	0.0	0.0	1.0404159582105867e-17	0.0	0.0	0.0
41.0	0.0	0.0	2.1745235644365573e-13	0.0	0.0	4.1753024178856285e-20	0.0	0.0	0.0
41.5	0.0	0.0	1.3294940998227785e-16	0.0	0.0	1.3671472360850323e-22	0.0	0.0	0.0
42.0	0.0	0.0	8.128468186646645e-20	0.0	0.0	3.7330862205615516e-25	0.0	0.0	0.0
42.5	0.0	0.0	4.9697095361409417e-23	0.0	0.0	8.66820735269163e-28	0.0	0.0	0.0
43.0	0.0	0.0	3.03845845324024e-26	0.0	0.0	1.741744762345402e-30	0.0	0.0	0.0
43.5	0.0	0.0	1.857700073802666e-29	0.0	0.0	3.076181709173725e-33	0.0	0.0	0.0
44.0	0.0	0.0	1.1357896174378854e-32	0.0	0.0	4.8424573808252655e-36	0.0	0.0	0.0
44.5	0.0	0.0	6.944167539591022e-36	0.0	0.0	6.879410089147015e-39	0.0	0.0	0.0
45.0	0.0	0.0	4.245633353004936e-39	0.0	0.0	8.918516355098256e-42	0.0	0.0	0.0
45.5	0.0	0.0	2.5957614739821895e-42	0.0	0.0	1.0656022078090864e-44	0.0	0.0	0.0
46.0	0.0	0.0	1.5870370966068225e-45	0.0	0.0	1.1838578244865106e-47	0.0	0.0	0.0
46.5	0.0	0.0	9.70307469022706e-49	0.0	0.0	1.2326281793850202e-50	0.0	0.0	0.0
47.0	0.0	0.0	5.932416995508191e-52	0.0	0.0	1.2112913123784032e-53	0.0	0.0	0.0
47.5	0.0	0.0	3.627053540466027e-55	0.0	0.0	1.1305098985238928e-56	0.0	0.0	0.0
48.0	0.0	0.0	2.2175645096034172e-58	0.0	0.0	1.0077194809499807e-59	0.0	0.0	0.0
48.5	0.0	0.0	1.3558091435343939e-61	0.0	0.0	8.622068478648931e-63	0.0	0.0	0.0
49.0	0.0	0.0	8.28935720124905e-65	0.0	0.0	7.112494815984854e-66	0.0	0.0	0.0
49.5	0.0	0.0	5.068076368829508e-68	0.0	0.0	5.679286736930268e-69	0.0	0.0	0.0
50.0	0.0	0.0	3.0985995001419465e-71	0.0	0.0	4.4051709993545345e-72	0.0	0.0	0.0
50.5	0.0	0.0	1.8944700441634516e-74	0.0	0.0	3.329645937681749e-75	0.0	0.0	0.0


==> SEP/Asym_K.txt <==
x	y_asym1	y_asym2	y_asym3	y1	y2	y3	y_sim1	y_sim2	y_sim3
0	1.299232170552346e+264	6.326041634255103e+140	2.2948044022146405e+74	0.4612756601181463	0.48061521284380176	0.4903055519548985	0.463565	0.479122	0.492288
3	6.786104478647002e+244	1.5084321350903494e+131	3.6944925953760295e+69	0.4453869435668299	0.4726292375203004	0.4863076332984782	0.44468	0.471467	0.484828
6	3.544494589872454e+225	3.5968266377701017e+121	5.947903674977986e+64	0.42309982023693854	0.4613686738013358	0.4806629770118438	0.423898	0.462478	0.481411
9	1.8513481390048655e+206	8.576562088024097e+111	9.575755591199466e+59	0.3920540646304533	0.4455187057218779	0.4726968806263155	0.398517	0.445929	0.470413
12	9.669897484369086e+186	2.0450642929883668e+102	1.541637191068444e+55	0.3494019050322949	0.42328697362384277	0.4614647115973027	0.350825	0.422595	0.470205
15	5.050747365564033e+167	4.8764154209248807e+92	2.4819401521375873e+50	0.29239465904482387	0.3923211885821611	0.44565572948367443	0.29243	0.392046	0.438677
18	2.638088872398831e+148	1.1627716272277184e+83	3.995769532858456e+45	0.22024458596168214	0.3497861895465683	0.4234843075111233	0.208691	0.368574	0.427462
21	1.3779174436885701e+129	2.772605982837625e+73	6.432940837017732e+40	0.13822437228321022	0.292952813430135	0.3926102082349137	0.153121	0.288718	0.382025
24	7.1970906722892935e+109	6.611224212956731e+63	1.0356635304480722e+36	0.06253923661998764	0.22105571604927354	0.3502213353621475	0.061188	0.216219	0.328402
27	3.75915947522195e+90	1.5764333578062967e+54	1.6673539761597027e+31	0.015510213159873651	0.13935129723017406	0.2936324684584487	0.017811	0.147427	0.305056
30	1.9634711585002014e+71	3.758974210455659e+44	2.684336369952898e+26	0.0012643006947763264	0.0638522625402142	0.22214676924209262	0.001075	0.062664	0.215671
33	1.0255534556789335e+52	8.963199773020098e+34	4.3216148760733695e+21	1.3669870572437533e-05	0.016474235209350156	0.14104620921766908	6e-06	0.009502	0.115417
36	5.356635293071539e+32	2.137257285447808e+25	6.9575316067510904e+16	4.6246028462698414e-09	0.0015274481428974378	0.06604236439292781	0.0	0.001001	0.087092
39	27978591953535.504	5096247790827252.0	1120119387013.107	7.512146195308232e-15	2.4956054696262476e-05	0.018247583579077704	0.0	1.5e-05	0.005562
42	1.4613681254629507e-06	1215190.2217083937	18033226.610788003	1.1281618962346113e-23	2.853108541726323e-08	0.0020975675782809824	0.0	0.0	0.001754
45	7.632967383296616e-26	0.00028975970862201225	290.32375099157633	1.01415149957931e-35	1.0158731941624013e-12	6.400669070752999e-05	0.0	0.0	4e-05
48	3.9868250894012975e-45	6.90926303066166e-14	0.0046740321190992615	1.6327373493556152e-50	9.146964011264211e-19	3.512572692627535e-07	0.0	0.0	0.0
51	2.082384673654259e-64	1.6475001253242284e-23	7.524901485240701e-08	3.0730027621912005e-67	3.6013892915272757e-26	3.1597866287362783e-10	0.0	0.0	0.0
54	1.087663951096855e-83	3.928431514183478e-33	1.2114624144579072e-12	3.8149703682969487e-85	1.5723326972776542e-34	6.137673072601335e-14	0.0	0.0	0.0
57	5.681048681747856e-103	9.367267367334622e-43	1.9503792634664807e-17	1.0366891207703213e-103	1.791990192113368e-43	4.072850657819203e-18	0.0	0.0	0.0
60	2.967305673029263e-122	2.233606405363857e-52	3.1399895085166827e-22	1.2578609525370677e-122	9.645340840981083e-53	1.4042414441567793e-22	0.0	0.0	0.0


==> SEP/Asym_LM.txt <==
x	y_asym1	y_asym2	y_asym3	y1	y2	y3	y_sim1	y_sim2	y_sim3
0	inf	inf	1.911093245859527e+254	0.00020298636071382038	0.03825091682993996	0.18767472651425132	0.000149	0.039155	0.171123
3	inf	inf	4.5060519034678096e+222	3.2323877825230204e-07	0.006253623256115791	0.10545787529475774	0.0	0.005794	0.109636
6	inf	inf	1.0624548959468111e+191	1.477668888394717e-12	0.0002198859390229759	0.03887375574328606	0.0	0.00015	0.046559
9	inf	1.1257626439444494e+257	2.505098543256328e+159	1.1867208980050895e-22	4.1168463923047347e-07	0.0065225384941595774	0.0	1e-06	0.007172
12	2.001240228522062e+262	5.743471623369932e+193	5.906621293163078e+127	3.612849623146743e-41	3.24818043950441e-12	0.0002490674886626203	0.0	0.0	0.00019
15	4.7791893091087824e+135	2.930232804036987e+130	1.3926867346103241e+96	3.082081566092085e-73	1.6090100031266224e-21	6.14285688307488e-07	0.0	0.0	0.0
18	1141324770.8481214	1.4949606873511214e+67	3.2837323479746123e+64	4.130909882189228e-124	1.3797812070739828e-37	1.2086064711464375e-11	0.0	0.0	0.0
21	2.725613379802348e-118	7627.0644900511925	7.742515143688851e+32	2.1922295405747867e-196	4.887519610494854e-63	1.0093326734495805e-19	0.0	0.0	0.0
24	6.50907479265288e-245	3.8912135434460015e-60	18.255611114964058	3.485687977335006e-288	3.57356150832854e-99	1.7670318038118057e-32	0.0	0.0	0.0
27	0.0	1.985238601358115e-123	4.304380824523789e-31	0.0	4.6288135056679165e-145	1.4554696803672694e-50	0.0	0.0	0.0
30	0.0	1.0128388638450464e-186	1.0149040843306135e-62	0.0	3.352591827123294e-198	1.645007503654189e-73	0.0	0.0	0.0
33	0.0	5.167351488194588e-250	2.3929813424556492e-94	0.0	6.018273045273128e-256	4.4921519251491303e-100	0.0	0.0	0.0
36	0.0	2.63630497957e-313	5.642266883887735e-126	0.0	0.0	6.187781596234821e-129	0.0	0.0	0.0
39	0.0	0.0	1.3303561972759372e-157	0.0	0.0	4.1349415056128717e-159	0.0	0.0	0.0
42	0.0	0.0	3.136766920197603e-189	0.0	0.0	5.428881262303777e-190	0.0	0.0	0.0
45	0.0	0.0	7.395994194481819e-221	0.0	0.0	3.059247172613388e-221	0.0	0.0	0.0
48	0.0	0.0	1.7438570195505898e-252	0.0	0.0	1.1193388155717062e-252	0.0	0.0	0.0
51	0.0	0.0	4.111735656721957e-284	0.0	0.0	3.291699927729914e-284	0.0	0.0	0.0
54	0.0	0.0	9.69481435e-316	0.0	0.0	0.0	0.0	0.0	0.0
57	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
60	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> SEP/LM1.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.47866853006200255	0.4715687350020722	0.4636186429120304	0.4553961184746128	0.44706024963545	0.4802632	0.4714096	0.4661874	0.4569131	0.4484063
2	0.4731527929145664	0.46422501547463607	0.4542361036298564	0.44391637429403413	0.4334690641304997	0.4733299	0.4665144	0.4544486	0.4455151	0.4351492
4	0.46621636825281304	0.4549975514673789	0.4424613828842442	0.42953283475680143	0.4164735266692837	0.4666311	0.4527437	0.4386468	0.4330476	0.4112122
6	0.4574988243136232	0.44341615076215884	0.4277117933219208	0.4115610438000334	0.3953043180384404	0.4572727	0.4430018	0.4235303	0.4132534	0.3859777
8	0.4465537437379284	0.42890615667413756	0.4092896435524828	0.38920456258202385	0.3691001838824092	0.4443907	0.424959	0.4056107	0.3805604	0.3679947
10	0.43283366573990567	0.4107781830439757	0.386386739640902	0.3615869967496072	0.33698176320068435	0.4319585	0.4064496	0.3788027	0.3661683	0.3485794
12	0.4156780902304089	0.38823101372604296	0.3581211863327547	0.32784496136670166	0.2982231843856129	0.4118607	0.3866789	0.3607834	0.3164103	0.3000418
14	0.39431181631264084	0.3603849772628276	0.32363972915082917	0.2873340625115657	0.2525895013637155	0.3949445	0.3513768	0.3239654	0.2536878	0.2616855
16	0.3678682824601562	0.32637767285686803	0.28234033285548094	0.24001996102868622	0.20090764082573606	0.3672395	0.3239696	0.300215	0.2561548	0.216961
18	0.3354654701912329	0.285575083186214	0.23428848499398494	0.1871122501716763	0.14584243163628988	0.332811	0.2883143	0.2273634	0.1705391	0.144651
20	0.29638168634012246	0.23797107830631176	0.18087884678142135	0.13185928215778353	0.09251782980762913	0.3059518	0.2731649	0.1858273	0.1086966	0.0813959
22	0.25040069158632383	0.1848324240047227	0.12563221072488917	0.08000985841365732	0.048001468704035606	0.246098	0.196413	0.1202366	0.0872563	0.0678529
24	0.19839502983179214	0.12950088402221677	0.07456788854849623	0.03879991688189748	0.01841768160960449	0.1941111	0.1415254	0.0498334	0.0453161	0.0191352
26	0.14311711246325848	0.07783826603312799	0.03494377926581393	0.01342024460638157	0.004493278544986913	0.1318591	0.0972144	0.0324898	0.0082693	0.0102661
28	0.08982438856957962	0.03713971106380449	0.011449486318441003	0.002789206112071308	0.0005590360858443832	0.0903542	0.035274	0.0100038	0.00239	0.0004229
30	0.04571802875697578	0.012476954092599935	0.002180892151927675	0.0002707941594472856	2.6069694503241514e-05	0.0475671	0.0074151	0.0010167	0.0002311	1.7e-06
32	0.01691390522706578	0.0024544874462453475	0.0001835350898319662	8.616455983559986e-06	3.053244159053581e-07	0.0138402	0.0030916	0.0003195	3.3e-06	1.4e-06
34	0.003837160998833067	0.00021392303992089917	4.603947988989982e-06	5.6355917406007074e-08	5.63091433204626e-10	0.0022799	0.0001916	4e-07	0.0	0.0
36	0.0004106643542471881	5.475910099852605e-06	2.0202393465420478e-08	4.352603858649464e-11	1.0335746990706619e-13	0.0006725	2.1e-06	0.0	0.0	0.0
38	1.3922074014972961e-05	2.3030408780463714e-08	8.004350245950696e-12	2.264073987585157e-15	1.3520240832502538e-18	2.2e-05	0.0	0.0	0.0	0.0
40	8.291870535490101e-08	7.376768386688218e-12	1.397462577768294e-16	5.141883317515582e-21	1.1421604368215117e-24	0.0	0.0	0.0	0.0	0.0


==> SEP/LM2.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.3343407342222309	0.28413748448848747	0.23254025382304325	0.18508207479766253	0.14356552110380838	0.3346281	0.2858183	0.2271883	0.1938325	0.1436353
2	0.29502557707558613	0.2362815792332483	0.17889174963256924	0.12964406215636953	0.09015792643582914	0.2988291	0.2319827	0.1717052	0.1326878	0.0921365
4	0.24880669773824246	0.18292759742143905	0.12351554368634275	0.07781812263273699	0.045882196330392394	0.2499912	0.1891368	0.1167327	0.0721101	0.04544
6	0.19659596896695714	0.12749325818509	0.07254507968248895	0.0369662528260779	0.016931053993947464	0.1971077	0.1198516	0.0704526	0.0401337	0.0173535
8	0.14121433631751232	0.07594316229741258	0.03333259703316528	0.01226569309705129	0.003803897187658288	0.1396871	0.0717454	0.0307677	0.0114164	0.0036713
10	0.08801137996692261	0.03564748353924267	0.010502937714164476	0.0023354938766246	0.00039547342944592817	0.0905484	0.0332807	0.012397	0.0024623	0.0004145
12	0.04425824932385356	0.011605265194882877	0.001844114543332028	0.0001873673651870685	1.2394765625829124e-05	0.0424938	0.0114892	0.0019306	0.0002109	8.8e-06
14	0.01601892510936315	0.0021421951630462353	0.00013012693318828166	3.907046580153388e-06	6.036639727284284e-08	0.0162773	0.0026243	9.82e-05	3.1e-06	2e-07
16	0.003484283748625078	0.0001631362282597272	2.210908978415331e-06	1.0021247499035296e-08	1.666472136910653e-11	0.0033929	0.0002591	2.6e-06	0.0	0.0
18	0.00034240841227272127	3.1079915393382233e-06	4.0784588790390415e-09	1.0096857463715582e-12	5.832960819419591e-17	0.0003053	3.1e-06	0.0	0.0	0.0
20	9.688423175472938e-06	6.774933068279007e-09	2.405411083285952e-13	7.287620905326981e-19	3.041677348724173e-25	5.6e-06	0.0	0.0	0.0	0.0


==> SEP/k1.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.49743845968117084	0.49658463453124396	0.4956272457491138	0.4946351895422481	0.49362707304906617	0.49771	0.496676	0.495652	0.493695	0.493745
2	0.4967752247129458	0.49570034048747974	0.4944950935418216	0.4932462240103074	0.491977162245975	0.496046	0.495356	0.493986	0.493722	0.49073
4	0.49594027427356124	0.4945871111272873	0.49306986301944544	0.49149773965888216	0.4899002485407776	0.496035	0.495773	0.493317	0.492493	0.488882
6	0.49488915975683356	0.49318569964787057	0.4912757331108493	0.48929676695538016	0.4872859699820962	0.495807	0.492793	0.490327	0.489746	0.487116
8	0.4935659367039376	0.4914215495460432	0.4890173147483544	0.4865263827068909	0.4839955879788884	0.492637	0.490705	0.488701	0.486965	0.482774
10	0.49190020041585025	0.4892008603663794	0.4861746479808365	0.48303962548759155	0.47985483756211117	0.492076	0.48945	0.48704	0.483202	0.481342
12	0.48980336781751416	0.4864056655700603	0.48259696682678166	0.4786519528844749	0.4746451226524559	0.489357	0.487831	0.479663	0.480513	0.474016
14	0.4871640213504757	0.4828876957120793	0.4780949760617101	0.4731319785129906	0.46809282194159446	0.486273	0.483033	0.477252	0.473806	0.465238
16	0.4838420975843372	0.4784607725648841	0.4724313792390109	0.4661902740812154	0.459856601252599	0.484283	0.478457	0.473135	0.465779	0.461297
18	0.4796616721147973	0.4728914721075336	0.4653094537380824	0.4574661917516789	0.4495129766638198	0.480155	0.47423	0.468087	0.457494	0.450017
20	0.4744020763924867	0.4658878440153648	0.4563596586863052	0.4465130948424242	0.436541168884492	0.475234	0.46399	0.458963	0.44511	0.441916
22	0.467787113299728	0.4570861512973133	0.44512473615787407	0.43278334957514863	0.42030996957810596	0.465369	0.456878	0.440661	0.427616	0.422353
24	0.4594722720112318	0.4460360386062357	0.43104481412268675	0.4156164375712281	0.40007270045414306	0.457148	0.446367	0.438063	0.408405	0.398889
26	0.4490302008680851	0.43218552729557597	0.4134461871243996	0.3942375135983619	0.3749827293928644	0.446818	0.432586	0.415711	0.392603	0.354128
28	0.43593551189689905	0.41486929066385786	0.39154171048859077	0.3677811602375826	0.3441533522033294	0.435944	0.419493	0.38673	0.378415	0.350037
30	0.419551709220516	0.3933077183155732	0.3644586734504835	0.3353680111814568	0.3068038729533196	0.421684	0.392647	0.365588	0.349025	0.316553
32	0.3991264675621387	0.36663186545853604	0.33132367368004473	0.29628161472512454	0.26255608751382875	0.402721	0.354843	0.339249	0.2856	0.258671
34	0.3738080074731994	0.3339625541668304	0.29145442471781124	0.2503147095282094	0.2119538456370311	0.37966	0.325219	0.294767	0.257563	0.222459
36	0.34270689489000966	0.2945918953237597	0.24472964143888418	0.19835234180628533	0.15721252454543638	0.340101	0.294601	0.252726	0.20747	0.168237
38	0.30504597357524044	0.24833735567323129	0.19220071634069863	0.1431575934101856	0.10293583947787152	0.306372	0.251719	0.196434	0.128845	0.086145
40	0.2604638779892877	0.19613552673868173	0.13688874516469304	0.08998076461121413	0.05595634162683445	0.259479	0.176164	0.130638	0.093101	0.063814


==> SEP/k2.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.47776951008495167	0.4703713116066266	0.46208787735950385	0.45352166513044306	0.4448386745516405	0.477986	0.469953	0.461541	0.453455	0.445237
2	0.4720219550390583	0.4627197930005812	0.4523136196688097	0.4415649965335106	0.43068613648376486	0.471426	0.462327	0.451872	0.44056	0.425837
4	0.4647946434883332	0.45310705788505024	0.44005033951056355	0.42658934625492506	0.4129975240585265	0.4645	0.452578	0.440319	0.426076	0.410199
6	0.45571279467065706	0.4410450503795591	0.42469477598800526	0.4078885290900082	0.39098259329961194	0.454802	0.441835	0.420285	0.413086	0.39057
8	0.444312858102725	0.4259387701322484	0.40552768414853285	0.38464645356976707	0.36376606341780054	0.445265	0.429759	0.404866	0.382467	0.366256
10	0.4300276405256129	0.40707741499062766	0.38172212808139777	0.3559766102574901	0.3304738272436083	0.430227	0.40505	0.381406	0.356656	0.333143
12	0.41217539917439217	0.38364091234712916	0.35238849732383926	0.32102980515922214	0.29042736999152113	0.409211	0.383833	0.349822	0.318022	0.294522
14	0.38996116551253446	0.35474120404599757	0.31669288540370233	0.2792265311480816	0.243518268545186	0.390089	0.357806	0.314649	0.282384	0.237418
16	0.3625067742849241	0.319533478943105	0.27410784869794447	0.23068882054111353	0.19082682524681507	0.365338	0.320034	0.267548	0.238232	0.198169
18	0.3289401651537518	0.2774546770622067	0.22487103857699267	0.17692086578290797	0.13542628208705942	0.331935	0.271228	0.223755	0.176273	0.135684
20	0.28859543374990504	0.22866451161872822	0.17069184596312298	0.12161369992629653	0.08292558143102886	0.294746	0.22968	0.160917	0.125579	0.076158
22	0.24139631747386409	0.17473570824912327	0.11554600087314418	0.07097452077698224	0.0406358744122682	0.23821	0.170795	0.112755	0.068981	0.034574
24	0.1884859383546179	0.11945769554050731	0.06588496642266022	0.03231968304952634	0.014168375734245538	0.190679	0.127847	0.063869	0.0248	0.015716
26	0.13303611864404993	0.06912955378967935	0.028949067103418134	0.010061986477272442	0.0029254415644592476	0.133581	0.063083	0.032205	0.007209	0.002406
28	0.0807670547222557	0.031059437325418215	0.008524314367108692	0.0017416218182041768	0.00026893899639449527	0.07913	0.031155	0.005898	0.001474	0.000315
30	0.039031746620604255	0.009459256380244273	0.001351318882042139	0.00012148507793913103	7.103592272567729e-06	0.039007	0.008232	0.001531	0.000115	3e-06
32	0.013293623717516011	0.0015774406423203547	8.192837005077291e-05	2.081151688226145e-06	2.787409466923523e-08	0.014176	0.001775	0.000118	0.0	0.0
34	0.0026336547664066574	0.00010305604316076351	1.11948506897766e-06	4.143375911186461e-09	6.2016697561891516e-12	0.002581	9.6e-05	0.0	0.0	0.0
36	0.00022428877293133241	1.5655718660386987e-06	1.5412141886790781e-09	3.1971842457151567e-13	2.0450773170190557e-17	0.000121	1e-06	0.0	0.0	0.0
38	5.106470535700101e-06	2.4767395782416126e-09	6.465796194039775e-14	2.0462539218145967e-19	1.7557385751696945e-25	1e-06	0.0	0.0	0.0	0.0
40	1.482045719570873e-08	1.211002655969902e-13	1.4944517555480895e-20	1.4364307341431892e-28	5.204199846366595e-37	0.0	0.0	0.0	0.0	0.0


==> SEP/k3.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.3343407342222309	0.28413748448848747	0.23254025382304325	0.18508207479766253	0.14356552110380838	0.330578	0.280074	0.232233	0.187666	0.147282
2	0.29502557707558613	0.2362815792332483	0.17889174963256924	0.12964406215636953	0.09015792643582914	0.291423	0.239726	0.174347	0.122041	0.087969
4	0.24880669773824246	0.18292759742143905	0.12351554368634275	0.07781812263273699	0.045882196330392394	0.245285	0.184359	0.12715	0.0716	0.046353
6	0.19659596896695714	0.12749325818509	0.07254507968248895	0.0369662528260779	0.016931053993947464	0.189484	0.133354	0.070211	0.030528	0.01961
8	0.14121433631751232	0.07594316229741258	0.03333259703316528	0.01226569309705129	0.003803897187658288	0.144955	0.075679	0.035843	0.011995	0.003256
10	0.08801137996692261	0.03564748353924267	0.010502937714164476	0.0023354938766246	0.00039547342944592817	0.085486	0.038483	0.008993	0.001884	0.00034
12	0.04425824932385356	0.011605265194882877	0.001844114543332028	0.0001873673651870685	1.2394765625829124e-05	0.043106	0.014534	0.001792	0.000144	2.5e-05
14	0.01601892510936315	0.0021421951630462353	0.00013012693318828166	3.907046580153388e-06	6.036639727284284e-08	0.015773	0.00277	7.7e-05	3e-06	1e-06
16	0.003484283748625078	0.0001631362282597272	2.210908978415331e-06	1.0021247499035296e-08	1.666472136910653e-11	0.003478	0.00028	0.0	0.0	0.0
18	0.00034240841227272127	3.1079915393382233e-06	4.0784588790390415e-09	1.0096857463715582e-12	5.832960819419591e-17	0.000305	5e-06	0.0	0.0	0.0
20	9.688423175472938e-06	6.774933068279007e-09	2.405411083285952e-13	7.287620905326981e-19	3.041677348724173e-25	8e-06	0.0	0.0	0.0	0.0
22	3.884136290952591e-08	5.029848067861633e-13	7.202658024928853e-20	3.25547955558486e-28	1.3128473647439164e-37	0.0	0.0	0.0	0.0	0.0
24	7.275990465345912e-12	1.9997124188953713e-19	7.451252885455643e-30	3.195967069180368e-42	1.316762983506607e-55	0.0	0.0	0.0	0.0	0.0
26	1.1403570049889946e-17	2.68807410538251e-29	6.275527108611203e-45	1.0456177644476184e-62	6.481351103873576e-81	0.0	0.0	0.0	0.0	0.0
28	1.076776324962893e-26	2.268717423458032e-44	3.299650349380557e-67	1.1123643368793466e-91	5.537069643258877e-115	0.0	0.0	0.0	0.0	0.0
30	1.189850456524305e-40	5.122609387304287e-67	3.6911914855126335e-99	5.921279442395664e-131	1.3053924797187657e-158	0.0	0.0	0.0	0.0	0.0
32	5.061717871346892e-62	3.125033520630404e-100	3.2575349406429004e-143	1.2526839315684239e-181	1.168264377913937e-211	0.0	0.0	0.0	0.0	0.0
34	3.098730926919854e-94	2.3134314072829554e-147	3.753086675677941e-201	1.0468562087230228e-243	4.193788205239846e-273	0.0	0.0	0.0	0.0	0.0
36	1.1236640107166301e-141	1.7517528744089151e-211	1.608986317894717e-273	0.0	0.0	0.0	0.0	0.0	0.0	0.0
38	2.4371419218341717e-209	1.5375778531092923e-294	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
40	5.809644161454091e-302	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0


==> rate/rate.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	0.018470185761299572	0.03268266363210063	0.05320726660393502	0.0793824214671448	0.11082455837354191	0.018484296250287694	0.032711702389317386	0.05345349480297137	0.07947773484435397	0.11083271106072153
2	0.02916467580441581	0.05146089111469031	0.08344191489290168	0.12386550399652546	0.1719064414691002	0.02912674455335323	0.0515186123201864	0.08367951869999556	0.12391252585608585	0.17130294804244
4	0.045953565025327964	0.08073059167555906	0.1300993151013241	0.19167192952505907	0.2637101057725602	0.04592691344231101	0.08057465044390605	0.12981873366831953	0.19126573480278436	0.26272232380177873
6	0.07216831660161234	0.12593681407774598	0.20108784352254527	0.2930077758116979	0.39820763376140317	0.07210478254516778	0.1257050149075238	0.20144721313424438	0.2918532820325802	0.39771937442181354
8	0.11276414415832896	0.19480286281158093	0.3068971642038439	0.4403198938148462	0.588602514198192	0.11253249785078606	0.19476825458557553	0.30622869540914294	0.4425999280660219	0.5906699318836611
10	0.17485201625996807	0.29763098956344763	0.46015529771212776	0.6467677864577602	0.8467559377782993	0.17446413143064518	0.29689406267264407	0.4598710751374221	0.648418921358227	0.8465066797539151
12	0.26808853808195776	0.44693138080794587	0.6739438258865803	0.9233433595602363	1.1798050995062064	0.2673367066709918	0.4477184070967439	0.6737257069750687	0.9202493961483013	1.1779322099747376
14	0.40452504028625336	0.655841419552664	0.9587984010858437	1.2755226625554537	1.5876634037258552	0.40444875771179295	0.6563379806412751	0.9575663902689795	1.2773098527321698	1.585808558328225
16	0.5973695992538198	0.9352038786006154	1.3194147008631076	1.7012914797483025	2.063052830201728	0.5972290586815834	0.9346651046843178	1.3195260631660846	1.7017164683123396	2.060426452448574
18	0.8583628142330187	1.2902341770767016	1.7529382210084048	2.191894752642168	2.5940453721465158	0.8594283546892711	1.2889624358780423	1.7555492478400507	2.1921602270476006	2.5896400117272673
20	1.1943935151570557	1.7186331763874025	2.2500213792102075	2.7347780378993902	3.1674419955208752	1.1961382183250373	1.7191675745401094	2.2484603330086075	2.733485548310349	3.16403888210727
22	1.6050736546959228	2.211441418796326	2.797901896723071	3.3168773947243175	3.7713169411031955	1.6020942301222616	2.2067841781059654	2.793248334973551	3.3116204435632475	3.7669875057805893
24	2.0828833221595877	2.756029622680163	3.3836218407067706	3.9268202451630736	4.396174309549671	2.0806232563784794	2.7562476234966136	3.3827433707531385	3.9283784448876244	4.388604576903064
26	2.6157824493116775	3.3393666562841218	3.9960708952197677	4.555766686729387	5.0350502666990264	2.6106812245476685	3.3346259266289007	3.9939971653385844	4.543605668913189	5.036426686055508
28	3.190582867734029	3.950167435764338	4.626697855909545	5.197335310382625	5.6831051538522255	3.1860958366502987	3.9471756413117665	4.622900468101339	5.198436896890382	5.6718105449572604
30	3.795440806286751	4.579689705269284	5.269369443650978	5.847136460697417	6.337090843436645	3.7935390905678084	4.574715089386802	5.2668037486318715	5.843420657675473	6.336747575006639
32	4.420962555695044	5.221636497986682	5.919884345242495	6.502243458038483	6.994875765347894	4.421610115174543	5.220169322068856	5.917884123974598	6.501583203128899	6.993026522380229
34	5.06027687147829	5.871682470724872	6.575449014316402	7.160743808183264	7.655081033427711	5.059135695690824	5.866078780413432	6.572414509475596	7.15847988537734	7.645796602086756
36	5.7086164117559735	6.526946495022863	7.234241111245707	7.821403682499087	8.316822783138182	5.707626535787082	6.526734369495837	7.239807708130538	7.820804854646818	8.312434501457039
38	6.362785034446148	7.185546960431593	7.895086265109442	8.48343355518625	8.979537736958621	6.360299563425987	7.1824030107236165	7.892889146645126	8.479151159272623	8.973087532012354
40	7.0206867353959055	7.846270421824246	8.557233522805763	9.14633081707556	9.642868241171014	7.016550590051013	7.842102444927325	8.55146733110096	9.143890383689191	9.642430280638424
42	7.680966233835301	8.508340583274732	9.220205042307867	9.809776555556073	10.306587730476195	7.679938551462991	8.5077996811312	9.216762153177605	9.804932337492001	10.304235286455096
44	8.342755039827125	9.171263332898093	9.883697711129976	10.473568834823423	10.970552891735107	8.339040354288587	9.169992121681714	9.883569661532029	10.469827630998386	10.96414656590338
46	9.005499772286457	9.834725179909649	10.547519632140181	11.13757995615593	11.634673156763496	9.00279540560572	9.832489045347232	10.545708289790099	11.129178770150343	11.630743651024803
48	9.668849100765643	10.498527633687576	11.211549468385364	11.801729233064885	12.29889132360197	9.669144144408023	10.496219326753751	11.208952256867965	11.797323289574846	12.29467448911891
50	10.332580481432611	11.162545178973415	11.875710558481655	12.465965710354542	12.963171277421168	10.331677740582434	11.158746839184992	11.86770932502407	12.46285882137209	12.955985672063981


==> rate/rate_rayleigh.txt <==
x	y1	y2	y3	y4	y5	y_sim1	y_sim2	y_sim3	y_sim4	y_sim5
0	4.196542007062672e-06	7.473338644969225e-06	1.2271641788590728e-05	1.850352385244749e-05	2.615637867668438e-05	4.191450890723363e-06	7.469875472846123e-06	1.2263305864127651e-05	1.8505079118387423e-05	2.6367880001332546e-05
2	6.651065201085043e-06	1.1844425600053605e-05	1.944919315017438e-05	2.9325998994591624e-05	4.1454846706979066e-05	6.6495848273398635e-06	1.1881576582170589e-05	1.9452299213514066e-05	2.917907685876583e-05	4.1076667587588906e-05
4	1.0541213747731332e-05	1.87721044311211e-05	3.082477229605392e-05	4.6478299874570045e-05	6.570095224575883e-05	1.0592493520363439e-05	1.882835929108684e-05	3.0673412832515077e-05	4.672365301542856e-05	6.610524912093444e-05
6	1.6706662210703325e-05	2.9751667308747126e-05	4.8853666514704385e-05	7.366244706356337e-05	0.0001041276051932978	1.6771204152581334e-05	2.9755275393035398e-05	4.899176487357476e-05	7.393980751565166e-05	0.00010517207222783615
8	2.647818553634381e-05	4.715293060912697e-05	7.742707673221295e-05	0.00011674536768709282	0.00016502764939610402	2.652964282887414e-05	4.7187693326287875e-05	7.798037412645903e-05	0.00011783499788093231	0.0001645851222923134
10	4.19648707668095e-05	7.4731644429394e-05	0.00012271172089348516	0.0001850245599929112	0.0002615424492749508	4.1983139992451226e-05	7.49998867510768e-05	0.00012376429283256964	0.00018476153980512058	0.0002631809530151406
12	6.650927223765032e-05	0.00011843988034253266	0.00019448013361901082	0.000293233168158254	0.0004144948738840433	6.62127541687561e-05	0.00011814736949915498	0.0001941376553165623	0.0002929054466251083	0.0004141738727430993
14	0.00010540867171354446	0.00018771005354208657	0.00030821808973230955	0.0004647156313371567	0.0006568749190457356	0.00010552105797237025	0.00018849590917806034	0.00030882159701859464	0.00046702303893617975	0.0006584930751588464
16	0.0001670579167713158	0.0002974890670629055	0.0004884622366616795	0.0007364552747321335	0.0010409380094586523	0.00016732271443687573	0.0002964891564186398	0.0004860834477062514	0.00074282903859591	0.0010312121339531926
18	0.00026475998963554684	0.00047145996902441244	0.000774083838567397	0.0011670287689929803	0.0016494276323080958	0.0002652029641671249	0.00047286863308246534	0.0007771243816532024	0.0011674132978870479	0.0016530755497172513
20	0.00041959378776469896	0.0007471423018637948	0.0012266477731478747	0.0018491786497011886	0.002613293293434448	0.0004203102160695872	0.0007489081387484112	0.0012306613113158389	0.0018604373649120255	0.002616034580003323
22	0.0006649547870231202	0.001183961474544615	0.0019436225965735873	0.0029296530958415716	0.00413959956201492	0.0006630588404157495	0.0011863966308724193	0.001935810138005903	0.0029351575259022942	0.0041311891555938385
24	0.0010537403076708379	0.001876002401384089	0.0030792217465468886	0.00464043386197423	0.006555329168244027	0.0010584177936639823	0.0018836431145122037	0.003107610715050295	0.004681452691587079	0.006494717294251012
26	0.0016697092989359892	0.002972133819680746	0.004877196110189322	0.007347689955283552	0.010375736005700045	0.001665031083991602	0.0029722802530902986	0.004852143117920792	0.007402709474183221	0.010350547715360535
28	0.0026454159685369216	0.0047076809037226225	0.007722211455512083	0.011628022462354204	0.016410025539077545	0.002634239735262922	0.004690966102873529	0.007712516390588335	0.011705773680602058	0.01633537493241679
30	0.004190456407834677	0.007454068079721317	0.012219796004751092	0.01838598594280983	0.025922328611352866	0.004164838838956022	0.007461143099254742	0.012218083005790805	0.01826159621204531	0.02583696388577495
32	0.006635796158502258	0.01179611735999328	0.019319390183356322	0.02903221144078443	0.04087100630833995	0.006638936162112567	0.011797763664712857	0.01936218821372421	0.0290078082275331	0.04117262785773225
34	0.010502928260848417	0.018651144453725944	0.03050040877377913	0.04574604672832771	0.06425028119711752	0.010538524153822715	0.01857519244292143	0.030513880278513646	0.04626694596716315	0.06426311724591971
36	0.01661076515791939	0.02944934762338003	0.04804551763250117	0.07184533160628961	0.10054492322072751	0.01652941039963631	0.029187764436600674	0.048137465308269525	0.07204821844131581	0.09937417738394314
38	0.026238376032209746	0.046399494567214074	0.07542282486655191	0.11226642072894276	0.1562606803621746	0.02626287942176881	0.046065836782648875	0.07521153415857447	0.11286151269440657	0.1570747058410836
40	0.041366713486057555	0.07286228146563045	0.11777601858026647	0.1740963385778687	0.24038009014032438	0.04136754299380868	0.072698838300869	0.11751453751899606	0.17331565120849127	0.2386119472827042
42	0.06502322089612556	0.11383334781588554	0.18245387427010115	0.2669656800070589	0.3644012367047762	0.06466945172339268	0.11372977062935508	0.1813981043850766	0.2672660051301295	0.362009983873375
44	0.10173934136402571	0.17647489762750468	0.27936826499997996	0.4029057373722568	0.5414302556049669	0.10232793487252768	0.1775680879347793	0.27819406682657144	0.4003030241270448	0.541819427754601
46	0.15808159657953527	0.2704990052097062	0.4207610731532729	0.595123802879982	0.7839038367765789	0.15824828532445764	0.2707345418081167	0.41858854828201475	0.5885971804783863	0.7756911997224876
48	0.24310173772290292	0.4079993581846619	0.6198336678583576	0.8553917453463826	1.1002712100053045	0.24125736026995673	0.41063513609896496	0.6186430584387527	0.8543307708786247	1.0947003753628457
50	0.3683577430579445	0.6021848137219687	0.888000118688118	1.1906621152372348	1.492129271576493	0.36887432718434393	0.6016968533560912	0.8849978011465381	1.1812212396011288	1.4722984341841545


==> sec_ele/M_xaxis.txt <==
x	y1	y2	y3	y4	y5
0	nan	nan	nan	nan	nan
30	0.1243228256912634	0.21474026578662936	0.29877908426123345	0.4838755334271784	0.6453296398785984
60	0.4423907042555727	0.7127870516780209	1.0349693568131746	1.3682613137453246	1.6939469932071596
90	0.8532569377212388	1.2841687774865902	1.7013980929424457	2.185641830736601	2.5883079987749
120	1.2828297053502487	1.8277555993883114	2.3738184289261492	2.868211024853687	3.3073798678675486
150	1.6953714079529105	2.316796916953883	2.8795465189351135	3.4380924084564497	3.8965252730881335
180	2.078237423728903	2.7511701752465902	3.3788062531593024	3.922197649665704	4.391821241467397
210	2.429235471566243	3.1376656543208004	3.760347306697576	4.340996826668548	4.817631188238574
240	2.7502015254361116	3.4837932589074163	4.146175221637173	4.709114741082899	5.190407231821529
270	3.044220132676468	3.7961449308576283	4.448118440790008	5.037035990642977	5.521570519452032
300	3.314516926985481	4.080140022466901	4.7599581036332825	5.332422600537982	5.819299374287555
330	3.5640586146001523	4.340149096519469	5.008545109746223	5.600999441919757	6.08962087016586
360	3.795440806286751	4.579689705269284	5.269369443650978	5.847136460697417	6.337090843436645
390	4.010887575143047	4.801607096839583	5.480168551027708	6.074235085966743	6.565229922764936
420	4.212289889699733	5.0082209883122415	5.703983480666148	6.2849895088897645	6.7768114752577215
450	4.401253412037963	5.201439620317186	5.886767076880457	6.4815671116663935	6.974057085461335
480	4.579144331980382	5.382847087634159	6.082612248586982	6.665735690416775	7.158772636934706
510	4.74712948862239	5.553770067543379	6.243854730723759	6.838954945216137	7.332445210412121
540	4.906210108446382	5.7153290036117745	6.417862574518258	7.0024434822130965	7.496313494516717
570	5.057249650203511	5.86847763138475	6.562052776034957	7.15722870771818	7.651419889398033
600	5.200996600557349	6.014033748361294	6.718559007947646	7.304184553061573	7.798649700015822
630	5.338103091489039	6.152703373990661	6.848928050725417	7.444060397855435	7.938761057236375
660	5.469140118079145	6.285099884219819	6.991104455242738	7.577503528814027	8.072408068379719
690	5.594610011272012	6.4117592947568935	7.110051500070644	7.705076783040481	8.200158948749564
720	5.714956699715517	6.533152568288819	7.240285170806812	7.827272557045543	8.322510380946852
750	5.830574189926874	6.649695602772473	7.349638500349854	7.944524039837389	8.439899003050462
780	5.941813607343015	6.761757398017195	7.46976934870508	8.057214302033618	8.552710686036695
810	6.048989070958767	6.8696667798112765	7.570953141016744	8.165683711983302	8.66128809065739
840	6.1523826187155075	6.973717973189962	7.682428386086733	8.270236033926261	8.765936872029483
870	6.252248356927464	7.074175250813242	7.776573056215038	8.371143478645168	8.866930811623117
900	6.348815972453104	7.171276832902608	7.880551051715359	8.468650914676646	8.964516091247003
930	6.442293719060125	7.2652381775340125	7.968568508235586	8.562979401626375	9.058914875257901
960	6.5328709679052634	7.3562547712390165	8.065990525062947	8.654329172095071	9.150328330896592
990	6.620720395000851	7.4445045076049325	8.14862687149466	8.742882162083648	9.238939189108244
1020	6.70599986498962	7.530149724262594	8.240267967496068	8.82880416931369	9.32491392712783
1050	6.788854059737499	7.613338955110449	8.31814127228476	8.912246703097384	9.408404637844331
1080	6.869415891591259	7.694208443958126	8.404647133112691	8.993348577073952	9.489550638302124
1110	6.947807734177093	7.7728834573183345	8.478275056294247	9.072237286458185	9.56847985977777
1140	7.024142497982383	7.849479427333961	8.560189193576505	9.149030203799496	9.645310054038896
1170	7.098524573389947	7.924102950419631	8.630009563192672	9.22383562116355	9.720149844167356
1200	7.17105066010606	7.996852662835752	8.707793740042451	9.29675366177403	9.793099643350438
1230	7.241810498871623	8.067820010876968	8.774180127127206	9.367877080225309	9.864252461037823
1260	7.31088751883692	8.13708993047559	8.848229934002017	9.437291967195424	9.933694612620153
1290	7.378359411909606	8.20474144866099	8.911503614062724	9.505078371997751	10.001506346147261
1320	7.444298643669549	8.270848217375068	8.982160511164691	9.57131085418877	10.067762397446934
1350	7.5087729090167645	8.335478988540018	9.042599771547719	9.636058973704648	10.132532483232088
1380	7.571845539526935	8.398698037943726	9.110160516077059	9.69938772755776	10.19588174032033
1410	7.633575868490391	8.460565544399262	9.168007984595826	9.7613579399276	10.257871117875737
1440	7.694019558770803	8.521137929707274	9.232732094796361	9.822026611483388	10.318557728571504
1470	7.753228897911388	8.580468164171268	9.288200573002433	9.881447232940925	10.377995163726242
1500	7.81125306431686	8.638606041759477	9.350316299203369	9.939670067155358	10.436233776756874
1530	7.868138367830146	8.695598428452007	9.403593451524694	9.996742403460235	10.49332093869261
1560	7.923928467589295	8.751489486841084	9.463302598237341	10.052708787463237	10.54930126898859
1590	7.9786645696795295	8.80632087965148	9.514554755730051	10.107611229084176	10.604216844448306
1620	8.032385606778044	8.860131954505917	9.57203660990601	10.161489391259325	10.658107388698456
1650	8.085128401716577	8.912959911967333	9.621411881669014	10.214380761426929	10.711010444347549
1680	8.136927816651871	8.964839958638049	9.676826438586051	10.26632080764403	10.762961529692175
1710	8.187816889331435	9.015805446879344	9.724457276562717	10.317343120957032	10.813994281605028
1740	8.237826957766378	9.06588800252755	9.777947908661835	10.367479545452177	10.86414058604073
1770	8.286987774470735	9.115117641820936	9.823953237022645	10.416760297242629	10.913430697424486
1800	8.33532761129413	9.163522878610886	9.875648917148494	10.465214073501837	10.961893348040414
1830	8.38287335575907	9.21113082280858	9.92013591195271	10.512868152525272	11.009555848407656
1860	8.429650599713105	9.257967270911626	9.970153077300381	10.55974848569145	11.056444179520454
1890	8.47568372101768	9.30405678936191	10.013218663101469	10.6058797820962	11.102583077730559
1920	8.520995958917888	9.349422791404114	10.061662787300166	10.651285586549204	11.147996112964883
1950	8.565609483669027	9.394087608042772	10.10339490300421	10.695988351547541	11.192705760896404
1980	8.609545460935742	9.43807255363254	10.150361829465226	10.740009503775513	11.236733469620484

==> sec_ele/Outage.txt <==
x	y1	y2	y3	y4	y5
0	nan	nan	nan	nan	nan
10	1.0	1.0	1.0	1.0	1.0
20	1.0	1.0	1.0	1.0	1.0
30	1.0	1.0	1.0	1.0	1.0
40	1.0	1.0	1.0	1.0	1.0
50	1.0	1.0	1.0	1.0	1.0
60	1.0	1.0	1.0	1.0	1.0
70	1.0	1.0	1.0	1.0	1.0
80	1.0	1.0	1.0	1.0	1.0
90	1.0	1.0	1.0	1.0	1.0
100	1.0	1.0	1.0	1.0	1.0
110	1.0	1.0	1.0	1.0	1.0
120	1.0	1.0	1.0	1.0	1.0
130	1.0	1.0	1.0	1.0	1.0
140	1.0	1.0	1.0	1.0	1.0
150	1.0	1.0	1.0	1.0	1.0
160	1.0	1.0	1.0	1.0	1.0
170	1.0	1.0	1.0	1.0	1.0
180	1.0	1.0	1.0	1.0	1.0
190	1.0	1.0	1.0	1.0	1.0
200	1.0	1.0	1.0	1.0	1.0
210	1.0	1.0	1.0	1.0	1.0
220	1.0	1.0	1.0	1.0	1.0
230	1.0	1.0	1.0	1.0	0.9999999999999898
240	1.0	1.0	1.0	1.0	0.9999999999684804
250	1.0	1.0	1.0	1.0	0.9999999989906085
260	1.0	1.0	1.0	1.0	0.9999996193713455
270	1.0	1.0	1.0	1.0	0.9999573685256806
280	1.0	1.0	1.0	0.9999999999999999	0.999701861786932
290	1.0	1.0	1.0	0.9999999999999084	0.9931334158658165
300	1.0	1.0	1.0	0.9999999999509754	0.9360948689374987
310	1.0	1.0	1.0	0.9999999893519806	0.8558309894729035
320	1.0	1.0	1.0	0.9999989958202263	0.5626738623104611
330	1.0	1.0	1.0	0.9999562592754915	0.23458803266109568
340	1.0	1.0	1.0	0.9990674830424053	0.12369261719764477
350	1.0	1.0	1.0	0.9897065490641365	0.022336006695550054
360	1.0	1.0	1.0	0.9376786889136285	0.0022545313499253493
370	1.0	1.0	0.9999999999999994	0.7794412825305694	0.0005774051666768384
380	1.0	1.0	0.9999999999983601	0.5075160287152709	2.488448778928639e-05
390	1.0	1.0	0.999999999826894	0.2358901033190997	6.237263042527237e-07
400	1.0	1.0	0.999999928970763	0.07413500243757465	8.116252936744907e-08
410	1.0	1.0	0.9999978735882078	0.01538438746433196	9.41817051171337e-10
420	1.0	1.0	0.9998525658171523	0.0020961449221713	6.727325922756857e-12
430	1.0	1.0	0.9985493882458237	0.0001882593997523976	4.771712965734641e-13
440	1.0	1.0	0.9788602376729624	1.1243348803456627e-05	1.7126415897445791e-15
450	1.0	1.0	0.9205882035440939	4.514865526841574e-07	3.981687098022179e-18
460	1.0	1.0	0.6880750924748712	1.2337401482179671e-08	1.6406897280907788e-19
470	1.0	1.0	0.45496436917951555	2.3224865319683729e-10	2.056480364905793e-22
480	1.0	1.0	0.15727596959453	3.0485142319074488e-12	1.7430037014204672e-25
490	1.0	1.0	0.055619397644379925	2.8231181049257837e-14	4.402884958898328e-27
500	1.0	0.9999999999999997	0.006919529357565265	1.8654194822513193e-16	2.1341060305110115e-30
510	1.0	0.9999999999991502	0.0012101384100601166	8.890209625168583e-19	7.25070105201344e-34
520	1.0	0.999999999843091	5.222487910623447e-05	3.087391326973268e-21	1.174444937250173e-35
530	1.0	0.9999999845110187	4.545537980939356e-06	7.889487995398097e-24	2.397476229827771e-39
540	1.0	0.9999972117700195	7.031073314784261e-08	1.497272249352528e-26	3.535755020508344e-43
550	1.0	0.9999295089475285	3.138298309795285e-09	2.128915406767842e-29	3.8138893772226484e-45
560	1.0	0.9989626851288993	1.8298680789918392e-11	2.2868447972118173e-32	3.523395098640061e-49
570	1.0	0.9830930568332139	4.3381388192614514e-13	1.8705347718131293e-35	2.412608633604985e-53
580	1.0	0.921240138435755	1.0052415128317547e-15	1.1738213773108719e-38	1.789486199774511e-55
590	1.0	0.7617817355536513	1.3104902411204165e-17	5.691654974442093e-42	7.95328733391733e-60
600	1.0	0.4160255280362913	1.269467744577498e-20	2.1469192509906314e-45	2.6780693978639822e-64
610	1.0	0.18482650482565474	9.401949912621856e-23	6.34060171124066e-49	1.4038993515601382e-66
620	1.0	0.057567679192154504	3.9905940240742437e-26	1.4751823905124674e-52	3.1635320240173046e-71
630	1.0	0.006754445993179513	1.7302719756603056e-28	2.719560023298607e-56	5.5042045502392487e-76
640	1.0	0.0008630276834135171	3.359709061563701e-32	3.99492581894689e-60	2.088222628940749e-78
650	1.0	7.491064105701238e-05	8.76605997782852e-35	4.7009433554754765e-64	2.4967463259805017e-83
660	1.0	1.587395475290084e-06	8.100077731110057e-39	4.45382455546046e-68	2.3433110565675404e-88
670	1.0	5.681506077932902e-08	1.30416499452978e-41	3.4139831419190437e-72	6.568284926221182e-91
680	1.0	1.4054568999502758e-09	5.945196346777084e-46	2.1270952596483426e-76	4.335689581672032e-96
690	1.0	5.772444320872721e-12	6.044026220507261e-49	1.0820345606596094e-80	2.2794107210287246e-101
700	0.9999999999999999	6.199923422551718e-14	1.404830195947299e-53	4.513095879456741e-85	4.806902204088235e-104
710	0.9999999999998537	4.713746744201788e-16	9.209426467859382e-57	1.5497506742779083e-89	1.8141127164114489e-109
720	0.9999999999325775	4.168321503629445e-19	1.124889599816135e-61	4.3985137127381097e-94	5.523274935674271e-115
730	0.9999999860349608	1.4548178754441702e-21	4.847782805140101e-65	1.0357199990550675e-98	8.904988644966762e-118
740	0.9999986635826394	3.6788464747876254e-24	3.19921964928455e-70	2.0306859734654663e-103	1.981930680317952e-123
750	0.9999392281932018	7.765439412046154e-28	9.225756223560706e-74	3.3267383207740297e-108	3.5995107384894977e-129
760	0.9986467438479041	9.495776318020606e-31	3.374518311471755e-79	4.5690351933805247e-113	4.500759575419896e-132
770	0.9847301503420866	8.593506810306117e-34	6.61896873910178e-83	5.277898062810949e-118	6.073124471716379e-138
780	0.9089164702898023	4.758324868586513e-38	1.373842323454275e-88	5.1437249621150366e-123	6.756001032088419e-144
790	0.6957876472768849	2.1825106816472818e-41	1.8607629626189142e-92	4.2420518860130806e-128	6.635972066648453e-147
800	0.3811209686379525	7.55107102266661e-45	2.239926533972492e-98	2.9690061077078027e-133	5.565300923757166e-153
810	0.13335850733775634	1.193741859197988e-49	2.1243853097822335e-102	1.7684586974654664e-138	3.883609320041415e-159
820	0.02792515654946247	2.1831682042897563e-53	1.5133575170007968e-108	8.988721895399799e-144	3.031375358269278e-162
830	0.0033911593642756404	3.0634670382168087e-57	1.0181690182564135e-112	3.908870803941687e-149	1.6159111750278874e-168
840	0.00023591982079751163	1.4915493624267991e-62	4.3736289036733623e-119	1.4579706828047369e-154	7.227562629971112e-175
850	9.383559556524098e-06	1.1487426972727826e-66	2.1127077530809962e-123	4.675720171352805e-160	4.5303272751627234e-178
860	2.1411331569066342e-07	6.892563026042397e-71	5.5688200223978645e-130	1.29233378950294e-165	1.566507042841149e-184
870	2.8206705883687335e-09	1.106073128605562e-76	1.9532823115198796e-134	3.0854551428432373e-171	4.5797177171677457e-191
880	2.1624329649190813e-11	3.7673984645972136e-81	3.211230876731918e-141	6.377392678214975e-177	2.327261856864132e-194
890	9.732574920005639e-14	1.0134863050458727e-85	8.2649698960341e-146	1.1436102901867373e-182	5.31765663843399e-201
900	2.595363648079247e-16	5.6969347692447425e-92	8.605023387388689e-153	1.782901655695909e-188	1.0344781444654409e-207
910	4.139148935682961e-19	8.967714385383421e-97	1.6411993012163064e-157	2.4214067267060697e-194	4.299084868411693e-211
920	3.984946727060371e-22	1.1287473987101437e-101	1.0976912577089996e-164	2.870450099747969e-200	6.60217114080905e-218
930	2.3374737367230256e-25	2.3477835977836854e-108	1.5657951452592393e-169	2.9757773879632284e-206	8.687538434005377e-225
940	8.430049934243431e-29	1.7771221142972402e-113	6.818443714322214e-177	2.702849023827883e-212	2.976235044948498e-228
950	1.8859746862399544e-32	1.0876603182598415e-118	7.337516662439344e-182	2.1547367222672365e-218	3.1201638765656993e-235
960	2.6401854427663924e-36	8.796823247723992e-126	2.10671962935376e-189	1.5103453313763387e-224	2.819295531347886e-242
970	2.332377170485848e-40	3.3189969672102227e-131	1.724335686833207e-194	9.324074200049155e-231	8.020844490798332e-246
980	1.3109975219934127e-44	1.0228193053700263e-136	3.30327482136484e-202	5.078091266290155e-237	5.823238344832068e-253
990	4.726245100085682e-49	3.364673792266663e-144	2.0722884887659145e-207	2.443764727802645e-243	3.663715475105516e-260
1000	1.1013231810843071e-53	6.537665434790673e-150	2.678580293606518e-215	1.0407893251677276e-249	8.714864676625579e-264

